Nonlinear stiffness allows passive dynamic hopping for one-legged robots with an upright trunk

Template models are frequently used to simplify the control dynamics for robot hopping or running. Passive limit cycles can emerge for such systems and be exploited for energy-efficient control. A grand challenge in locomotion is trunk stabilization when the hip is offset from the center of mass (CoM). The swing phase plays a major role in this process due to the moment of inertia of the leg; however, many template models ignore the leg mass. In this work, the authors consider a robot hopper model (RHM) with a rigid trunk and leg plus a hip that is displaced from the CoM. It has been previously shown that no passive limit cycle exists for such a model given a linear hip spring. In this work, we show that passive limit cycles can be found when a nonlinear hip spring is used instead. To the authors' knowledge, this is the first time that a passive limit cycle has been found for this type of system.

==> figures/Model_stance__copy_.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Model_stance.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{103.60831914bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.8138595)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{./figures/Model_stance.pdf}}%
    \put(0.21840694,0.390806){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$(x,y)$\end{tabular}}}}%
    \put(0.22289947,0.26){\color[rgb]{1,0.16862745,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$u_1$\end{tabular}}}}%
    \put(0.4116528,0.23314111){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$l$\end{tabular}}}}%

    \put(0.4627851,0.357){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\theta$\end{tabular}}}}%
    \put(0.30756745,0.23891757){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\phi$\end{tabular}}}}%
    \put(0.02806878,0.19320545){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vect{e}_y$\end{tabular}}}}%
    \put(0.19598186,0.10802781){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vect{e}_x$\end{tabular}}}}%

    \put(0.83019779,0.40201032){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$d$\end{tabular}}}}%

    \put(0.33298513,0.14672726){\color[rgb]{1,0.16862745,0.14117647}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$u_2$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> python/linear_hip_centered_single_hop/animation.csv <==
0.0000000000000000e+00, 0.0000000000000000e+00, 6.3713200000000003e-01, 9.9054499999999995e-08, -1.1193000000000000e-07, 5.0000000000000000e-01
4.0000000000000001e-03, 2.0000000000000000e-02, 6.3705352000000004e-01, -7.1191525738758671e-03, 4.1773530736448010e-02, 5.0000000000000000e-01
8.0000000000000002e-03, 4.0000000000000001e-02, 6.3681808000000006e-01, -1.4225038649111142e-02, 8.3473055335480162e-02, 5.0000000000000000e-01
1.2000000000000000e-02, 5.9999999999999998e-02, 6.3642568000000010e-01, -2.1304217294500365e-02, 1.2502447509627537e-01, 5.0000000000000000e-01
1.6000000000000000e-02, 7.9999999999999988e-02, 6.3587632000000016e-01, -2.8343394025991894e-02, 1.6635406606182015e-01, 5.0000000000000000e-01
2.0000000000000000e-02, 9.9999999999999978e-02, 6.3517000000000023e-01, -3.5329345327272721e-02, 2.0738849782346977e-01, 5.0000000000000000e-01
2.4000000000000000e-02, 1.2000000000000001e-01, 6.3430672000000021e-01, -4.2248942122283480e-02, 2.4805496368671326e-01, 5.0000000000000000e-01
2.8000000000000001e-02, 1.4000000000000010e-01, 6.3328648000000021e-01, -4.9089173066615047e-02, 2.8828130983255484e-01, 5.0000000000000000e-01
3.2000000000000001e-02, 1.6000000000000014e-01, 6.3210928000000022e-01, -5.5837167632868834e-02, 3.2799616333632969e-01, 5.0000000000000000e-01
3.6000000000000004e-02, 1.8000000000000024e-01, 6.3077512000000024e-01, -6.2480218947150376e-02, 3.6712905880644137e-01, 5.0000000000000000e-01
4.0000000000000008e-02, 2.0000000000000032e-01, 6.2928400000000029e-01, -6.9005806334668948e-02, 4.0561056340995955e-01, 5.0000000000000000e-01
4.4000000000000011e-02, 2.2000000000000042e-01, 6.2763592000000035e-01, -7.5401617534783846e-02, 4.4337240006514955e-01, 5.0000000000000000e-01
4.8000000000000015e-02, 2.4000000000000057e-01, 6.2583088000000042e-01, -8.1655570546631875e-02, 4.8034756858540667e-01, 5.0000000000000000e-01
5.2000000000000018e-02, 2.6000000000000079e-01, 6.2386888000000051e-01, -8.7755835065864082e-02, 5.1647046455570478e-01, 5.0000000000000000e-01
5.6000000000000022e-02, 2.8000000000000103e-01, 6.2174992000000062e-01, -9.3690853475065825e-02, 5.5167699573401752e-01, 5.0000000000000000e-01
6.0000000000000026e-02, 3.0000000000000121e-01, 6.1947400000000064e-01, -9.9449361350164536e-02, 5.8590469576866988e-01, 5.0000000000000000e-01
6.4000000000000029e-02, 3.2000000000000145e-01, 6.1704112000000066e-01, -1.0502040744675772e-01, 6.1909283503161172e-01, 5.0000000000000000e-01
6.8000000000000033e-02, 3.4000000000000175e-01, 6.1445128000000071e-01, -1.1039337313068645e-01, 6.5118252836978008e-01, 5.0000000000000000e-01
7.2000000000000036e-02, 3.6000000000000221e-01, 6.1170448000000088e-01, -1.1555799121851990e-01, 6.8211683958414937e-01, 5.0000000000000000e-01
7.6000000000000040e-02, 3.8000000000000267e-01, 6.0880072000000107e-01, -1.2050436419443043e-01, 7.1184088245058474e-01, 5.0000000000000000e-01
8.0000000000000043e-02, 4.0000000000000302e-01, 6.0574000000000117e-01, -1.2522298177119776e-01, 7.4030191810359192e-01, 5.0000000000000000e-01
8.4000000000000047e-02, 4.2000000000000348e-01, 6.0252232000000150e-01, -1.2970473776414401e-01, 7.6744944860995745e-01, 5.0000000000000000e-01
8.8000000000000050e-02, 4.4000000000000405e-01, 5.9914768000000163e-01, -1.3394094624808711e-01, 7.9323530656639896e-01, 5.0000000000000000e-01
9.2000000000000054e-02, 4.6000000000000463e-01, 5.9561608000000188e-01, -1.3792335696862768e-01, 8.1761374056215641e-01, 5.0000000000000000e-01
9.6000000000000058e-02, 4.8000000000000514e-01, 5.9192752000000215e-01, -1.4164416998043780e-01, 8.4054149635495679e-01, 5.0000000000000000e-01
1.0000000000000006e-01, 5.0000000000000577e-01, 5.8808200000000244e-01, -1.4509604948657021e-01, 8.6197789361627430e-01, 5.0000000000000000e-01
1.0400000000000006e-01, 5.2000000000000646e-01, 5.8407952000000285e-01, -1.4827213685423962e-01, 8.8188489810975468e-01, 5.0000000000000000e-01
1.0800000000000007e-01, 5.4000000000000725e-01, 5.7992008000000328e-01, -1.5116606278397809e-01, 9.0022718917471201e-01, 5.0000000000000000e-01
1.1200000000000007e-01, 5.6000000000000794e-01, 5.7560368000000361e-01, -1.5377195861057566e-01, 9.1697222239498144e-01, 5.0000000000000000e-01
1.1600000000000008e-01, 5.8000000000000862e-01, 5.7113032000000419e-01, -1.5608446671575313e-01, 9.3209028734192423e-01, 5.0000000000000000e-01
1.2000000000000008e-01, 6.0000000000000941e-01, 5.6650000000000478e-01, -1.5809875003409410e-01, 9.4555456028914064e-01, 5.0000000000000000e-01
1.2400000000000008e-01, 6.2000000000001021e-01, 5.6171272000000538e-01, -1.5981050063536803e-01, 9.5734115180535206e-01, 5.0000000000000000e-01
1.2800000000000009e-01, 6.4000000000001123e-01, 5.5676848000000601e-01, -1.6121594736769268e-01, 9.6742914913921141e-01, 5.0000000000000000e-01
1.3200000000000009e-01, 6.6000000000001235e-01, 5.5166728000000664e-01, -1.6231186254985802e-01, 9.7580065333128163e-01, 5.0000000000000000e-01
1.3600000000000009e-01, 6.8000000000001326e-01, 5.4640912000000730e-01, -1.6309556769661904e-01, 9.8244081096338520e-01, 5.0000000000000000e-01
1.4000000000000010e-01, 7.0000000000001428e-01, 5.4099400000000808e-01, -1.6356493827124388e-01, 9.8733784051364626e-01, 5.0000000000000000e-01
1.4400000000000010e-01, 7.2000000000001541e-01, 5.3542192000000888e-01, -1.6371840745668551e-01, 9.9048305326934893e-01, 5.0000000000000000e-01
1.4800000000000010e-01, 7.4000000000001664e-01, 5.2969288000000969e-01, -1.6355496893337226e-01, 9.9187086873105068e-01, 5.0000000000000000e-01
1.5200000000000011e-01, 7.6000000000001777e-01, 5.2380688000001063e-01, -1.6307417866610038e-01, 9.9149882452171245e-01, 5.0000000000000000e-01
1.5600000000000011e-01, 7.8000000000001879e-01, 5.1776392000001148e-01, -1.6227615569164811e-01, 9.8936758075437703e-01, 5.0000000000000000e-01
1.6000000000000011e-01, 8.0000000000002003e-01, 5.1156400000001245e-01, -1.6116158190681618e-01, 9.8548091885675770e-01, 5.0000000000000000e-01
1.6400000000000012e-01, 8.2000000000002138e-01, 5.0520712000001344e-01, -1.5973170085989932e-01, 9.7984573486939808e-01, 5.0000000000000000e-01
1.6800000000000012e-01, 8.4000000000002273e-01, 4.9869328000001456e-01, -1.5798831554239848e-01, 9.7247202719971215e-01, 5.0000000000000000e-01
1.7200000000000013e-01, 8.6000000000002397e-01, 4.9202248000001569e-01, -1.5593378519271642e-01, 9.6337287889702461e-01, 5.0000000000000000e-01
1.7600000000000013e-01, 8.8000000000002543e-01, 4.8519472000001679e-01, -1.5357102110673465e-01, 9.5256443442031491e-01, 5.0000000000000000e-01
1.8000000000000013e-01, 9.0000000000002700e-01, 4.7821000000001790e-01, -1.5090348147645599e-01, 9.4006587101614358e-01, 5.0000000000000000e-01
1.8400000000000014e-01, 9.2000000000002835e-01, 4.7106832000001903e-01, -1.4793516524923422e-01, 9.2589936466529066e-01, 5.0000000000000000e-01
1.8800000000000014e-01, 9.4000000000002981e-01, 4.6376968000002033e-01, -1.4467060503811985e-01, 9.1009005076740013e-01, 5.0000000000000000e-01
1.9200000000000014e-01, 9.6000000000003161e-01, 4.5631408000002155e-01, -1.4111485907399346e-01, 8.9266597951190052e-01, 5.0000000000000000e-01
1.9600000000000015e-01, 9.8000000000003318e-01, 4.4870152000002284e-01, -1.3727350223691243e-01, 8.7365806614274621e-01, 5.0000000000000000e-01
2.0000000000000015e-01, 1.0000000000000349e+00, 4.4093200000002408e-01, -1.3315261615800852e-01, 8.5310003606894080e-01, 5.0000000000000000e-01
2.0400000000000015e-01, 1.0200000000000367e+00, 4.3300552000002546e-01, -1.2875877843566924e-01, 8.3102836506335998e-01, 5.0000000000000000e-01
2.0437799006672278e-01, 1.0218899503336498e+00, 4.3224837034971147e-01, -1.2832970742445388e-01, 8.2886576335314488e-01, 5.0000000000000000e-01
2.1200000000000016e-01, 1.0599452777483582e+00, 4.1675001746690771e-01, -1.1918095668292894e-01, 7.8254224195853128e-01, 4.6397515219883179e-01
2.1600000000000016e-01, 1.0798052110077685e+00, 4.0852513215328368e-01, -1.1401249145196982e-01, 7.5600758109440824e-01, 4.4537848636781630e-01
2.2000000000000017e-01, 1.0995295373496559e+00, 4.0031456643203300e-01, -1.0860214867019080e-01, 7.2778984862315088e-01, 4.2711589084188351e-01
2.2400000000000017e-01, 1.1190769288831184e+00, 3.9217876867089524e-01, -1.0295896130316796e-01, 6.9776573302276279e-01, 4.0928220634351548e-01
2.2800000000000017e-01, 1.1384098687832065e+00, 3.8417882910436868e-01, -9.7092540436378258e-02, 6.6580907646102927e-01, 3.9197343112318356e-01
2.3200000000000018e-01, 1.1574951758863947e+00, 3.7637623203108833e-01, -9.1013115558702978e-02, 6.3179415151034068e-01, 3.7528654046058896e-01
2.3600000000000018e-01, 1.1763045623524215e+00, 3.6883258223651988e-01, -8.4731574674462490e-02, 5.9560019424336996e-01, 3.5931924377605012e-01
2.4000000000000019e-01, 1.1948152266643333e+00, 3.6160929647129941e-01, -7.8259502788530472e-02, 5.5711738311074810e-01, 3.4416964488564677e-01
2.4400000000000019e-01, 1.2130104806817983e+00, 3.5476724671964305e-01, -7.1609216848446997e-02, 5.1625437495609949e-01, 3.2993576345251729e-01
2.4800000000000019e-01, 1.2308804024302156e+00, 3.4836633702120345e-01, -6.4793794732174045e-02, 4.7294736328000297e-01, 3.1671487033765311e-01
2.5200000000000017e-01, 1.2484224944164375e+00, 3.4246499050268508e-01, -5.7827095390336349e-02, 4.2717039554015090e-01, 3.0460258880754670e-01
2.5600000000000017e-01, 1.2656423094575919e+00, 3.3711951977255566e-01, -5.0723766856384682e-02, 3.7894637523563285e-01, 2.9369172058342946e-01
2.6000000000000018e-01, 1.2825539826468184e+00, 3.3238335474796582e-01, -4.3499238629239156e-02, 3.2835780604054193e-01, 2.8407077363346056e-01
2.6400000000000018e-01, 1.2991805820648732e+00, 3.2830611101430751e-01, -3.6169695025202654e-02, 2.7555597054615383e-01, 2.7582219951842102e-01
2.6800000000000018e-01, 1.3155541687363774e+00, 3.2493250237078491e-01, -2.8752026604228070e-02, 2.2076697503265277e-01, 2.6902039156745000e-01
2.7200000000000019e-01, 1.3317154482061384e+00, 3.2230113425889939e-01, -2.1263757778625710e-02, 1.6429305788340240e-01, 2.6372954669841664e-01
2.7600000000000019e-01, 1.3477129132062942e+00, 3.2044325640555033e-01, -1.3722950223037933e-02, 1.0650786357517268e-01, 2.6000154426128946e-01
2.8000000000000019e-01, 1.3636014265580323e+00, 3.1938159296962454e-01, -6.1480836110455539e-03, 4.7845070494677670e-02, 2.5787403209206233e-01
2.8400000000000020e-01, 1.3794402733634237e+00, 3.1912939210834523e-01, 1.4420826892520648e-03, -1.1219241740441798e-02, 2.5736892016697527e-01
2.8800000000000020e-01, 1.3952908058766444e+00, 3.1968983030020143e-01, 9.0286613602626447e-03, -7.0188992950857065e-02, 2.5849145695110598e-01
2.9200000000000020e-01, 1.4112138870180102e+00, 3.2105586478853693e-01, 1.6592795216551753e-02, -1.2857284738832364e-01, 2.6123000291207776e-01
2.9600000000000021e-01, 1.4272673821835002e+00, 3.2321055824623396e-01, 2.4115813783762513e-02, -1.8590839721155583e-01, 2.6555653005898627e-01
3.0000000000000021e-01, 1.4435039383646113e+00, 3.2612782313750827e-01, 3.1579380710474884e-02, -2.4178299542917420e-01, 2.7142778426143011e-01
3.0400000000000021e-01, 1.4599692284305368e+00, 3.2977347251439826e-01, 3.8965625404036204e-02, -2.9584912847731287e-01, 2.7878696913899953e-01
3.0800000000000022e-01, 1.4767007479753944e+00, 3.3410643526209133e-01, 4.6257253999467160e-02, -3.4783325173138463e-01, 2.8756576243101889e-01
3.1200000000000022e-01, 1.4937271605978417e+00, 3.3907999993275834e-01, 5.3437636832901612e-02, -3.9753810736428630e-01, 2.9768646447848551e-01
3.1600000000000023e-01, 1.5110681179390388e+00, 3.4464298296669721e-01, 6.0490871653826897e-02, -4.4483944021671751e-01, 3.0906410011866003e-01
3.2000000000000023e-01, 1.5287344438638069e+00, 3.5074075927156551e-01, 6.7401823586985543e-02, -4.8967857002454762e-01, 3.2160833893725976e-01
3.2400000000000023e-01, 1.5467285658638330e+00, 3.5731613236351167e-01, 7.4156144177400546e-02, -5.3205244420629771e-01, 3.3522515110414020e-01
3.2800000000000024e-01, 1.5650450915353966e+00, 3.6431004971772124e-01, 8.0740272661493237e-02, -5.7200266053297155e-01, 3.4981816530709448e-01
3.3200000000000024e-01, 1.5836714525988074e+00, 3.7166218485695562e-01, 8.7141422945697752e-02, -6.0960463468155535e-01, 3.6528973428611849e-01
3.3600000000000024e-01, 1.6025885644936571e+00, 3.7931141320139444e-01, 9.3347559737686672e-02, -6.4495771177767147e-01, 3.8154173932250485e-01
3.4000000000000025e-01, 1.6217714710102065e+00, 3.8719620753838507e-01, 9.9347366982829838e-02, -6.7817666927740272e-01, 3.9847617848718664e-01
3.4400000000000025e-01, 1.6411899589196597e+00, 3.9525497458825637e-01, 1.0513021132044864e-01, -7.0938477758216434e-01, 4.1599558714375362e-01
3.4800000000000025e-01, 1.6608091374602756e+00, 4.0342634894791590e-01, 1.1068610278096629e-01, -7.3870838863252519e-01, 4.3400333637038563e-01
3.5200000000000026e-01, 1.6805899830632589e+00, 4.1164945598776143e-01, 1.1600565446116323e-01, -7.6627290451697938e-01, 4.5240384853087967e-01
3.5600000000000026e-01, 1.7004898523251168e+00, 4.1986415160924001e-01, 1.2108004247101858e-01, -7.9219992097217462e-01, 4.7110276146909075e-01
3.6000000000000026e-01, 1.7204629670327063e+00, 4.2801124408329183e-01, 1.2590096707340187e-01, -8.1660532622003890e-01, 4.9000706506160302e-01
3.6214859541293876e-01, 1.7312049197805421e+00, 4.3233922216442777e-01, 1.2838313523633552e-01, -8.2912484488671068e-01, 5.0021426201024966e-01
3.6800000000000027e-01, 1.7604619163835715e+00, 4.4390049300754203e-01, 1.3475163723046105e-01, -8.6108491305080537e-01, 5.0021426201024966e-01
3.7200000000000027e-01, 1.7804618983829170e+00, 4.5161045333449229e-01, 1.3876715233060566e-01, -8.8105850316122614e-01, 5.0021426201024966e-01
3.7600000000000028e-01, 1.8004618803822625e+00, 4.5916345366144251e-01, 1.4250077039971384e-01, -8.9946884609953892e-01, 5.0021426201024966e-01
3.8000000000000028e-01, 1.8204618623816080e+00, 4.6655949398839286e-01, 1.4594660100039566e-01, -9.1628327671294452e-01, 5.0021426201024966e-01
3.8400000000000029e-01, 1.8404618443809533e+00, 4.7379857431534306e-01, 1.4909926430887221e-01, -9.3147196143321531e-01, 5.0021426201024966e-01
3.8800000000000029e-01, 1.8604618263802981e+00, 4.8088069464229322e-01, 1.5195390066643216e-01, -9.4500795124386039e-01, 5.0021426201024966e-01
3.9200000000000029e-01, 1.8804618083796434e+00, 4.8780585496924356e-01, 1.5450617919531209e-01, -9.5686722945910119e-01, 5.0021426201024966e-01
3.9600000000000030e-01, 1.9004617903789887e+00, 4.9457405529619397e-01, 1.5675230548881491e-01, -9.6702875436907221e-01, 5.0021426201024966e-01
4.0000000000000030e-01, 1.9204617723783335e+00, 5.0118529562314440e-01, 1.5868902833879442e-01, -9.7547449654678076e-01, 5.0021426201024966e-01
4.0400000000000030e-01, 1.9404617543776785e+00, 5.0763957595009479e-01, 1.6031364550812896e-01, -9.8218947085909780e-01, 5.0021426201024966e-01
4.0800000000000031e-01, 1.9604617363770238e+00, 5.1393689627704520e-01, 1.6162400852280881e-01, -9.8716176304106029e-01, 5.0021426201024966e-01
4.1200000000000031e-01, 1.9804617183763686e+00, 5.2007725660399573e-01, 1.6261852648414088e-01, -9.9038255083627924e-01, 5.0021426201024966e-01
4.1600000000000031e-01, 2.0004617003757139e+00, 5.2606065693094628e-01, 1.6329616889276508e-01, -9.9184611965739411e-01, 5.0021426201024966e-01
4.2000000000000032e-01, 2.0204616823750587e+00, 5.3188709725789685e-01, 1.6365646747636806e-01, -9.9154987272157658e-01, 5.0021426201024966e-01
4.2400000000000032e-01, 2.0404616643744036e+00, 5.3755657758484743e-01, 1.6369951702040680e-01, -9.8949433565726963e-01, 5.0021426201024966e-01
4.2800000000000032e-01, 2.0604616463737480e+00, 5.4306909791179803e-01, 1.6342597519862542e-01, -9.8568315556432706e-01, 5.0021426201024966e-01
4.3200000000000033e-01, 2.0804616283730923e+00, 5.4842465823874875e-01, 1.6283706140849713e-01, -9.8012309455600943e-01, 5.0021426201024966e-01
4.3600000000000033e-01, 2.1004616103724372e+00, 5.5362325856569949e-01, 1.6193455460614106e-01, -9.7282401775261385e-01, 5.0021426201024966e-01
4.4000000000000034e-01, 2.1204615923717816e+00, 5.5866489889265025e-01, 1.6072079015028615e-01, -9.6379887577981860e-01, 5.0021426201024966e-01
4.4400000000000034e-01, 2.1404615743711264e+00, 5.6354957921960103e-01, 1.5919865566007677e-01, -9.5306368179833356e-01, 5.0021426201024966e-01
4.4800000000000034e-01, 2.1604615563704703e+00, 5.6827729954655193e-01, 1.5737158588878183e-01, -9.4063748307628658e-01, 5.0021426201024966e-01
4.5200000000000035e-01, 2.1804615383698147e+00, 5.7284805987350285e-01, 1.5524355663318987e-01, -9.2654232721404983e-01, 5.0021426201024966e-01
4.5600000000000035e-01, 2.2004615203691595e+00, 5.7726186020045389e-01, 1.5281907767492628e-01, -9.1080322300063721e-01, 5.0021426201024966e-01
4.6000000000000035e-01, 2.2204615023685035e+00, 5.8151870052740484e-01, 1.5010318478297627e-01, -8.9344809606405751e-01, 5.0021426201024966e-01
4.6400000000000036e-01, 2.2404614843678479e+00, 5.8561858085435581e-01, 1.4710143077687760e-01, -8.7450773931265624e-01, 5.0021426201024966e-01
4.6800000000000036e-01, 2.2604614663671918e+00, 5.8956150118130690e-01, 1.4381987567530069e-01, -8.5401575830451504e-01, 5.0021426201024966e-01
4.7200000000000036e-01, 2.2804614483665357e+00, 5.9334746150825779e-01, 1.4026507594107340e-01, -8.3200851160622469e-01, 5.0021426201024966e-01
4.7600000000000037e-01, 2.3004614303658797e+00, 5.9697646183520903e-01, 1.3644407285320212e-01, -8.0852504631045663e-01, 5.0021426201024966e-01
4.8000000000000037e-01, 2.3204614123652232e+00, 6.0044850216215995e-01, 1.3236438000804585e-01, -7.8360702872429255e-01, 5.0021426201024966e-01
4.8400000000000037e-01, 2.3404613943645676e+00, 6.0376358248911122e-01, 1.2803396999361941e-01, -7.5729867047217825e-01, 5.0021426201024966e-01
4.8800000000000038e-01, 2.3604613763639124e+00, 6.0692170281606239e-01, 1.2346126023813481e-01, -7.2964665001965312e-01, 5.0021426201024966e-01
4.9200000000000038e-01, 2.3804613583632568e+00, 6.0992286314301358e-01, 1.1865509808010780e-01, -7.0070002988030444e-01, 5.0021426201024966e-01
4.9600000000000039e-01, 2.4004613403626007e+00, 6.1276706346996501e-01, 1.1362474506901871e-01, -6.7051016955579545e-01, 5.0021426201024966e-01
5.0000000000000033e-01, 2.4204613223619442e+00, 6.1545430379691624e-01, 1.0837986053136686e-01, -6.3913063440216811e-01, 5.0021426201024966e-01
5.0400000000000034e-01, 2.4404613043612877e+00, 6.1798458412386759e-01, 1.0293048443334693e-01, -6.0661710059559237e-01, 5.0021426201024966e-01
5.0800000000000034e-01, 2.4604612863606312e+00, 6.2035790445081895e-01, 9.7287019567376315e-02, -5.7302725634856488e-01, 5.0021426201024966e-01
5.1200000000000034e-01, 2.4804612683599756e+00, 6.2257426477777023e-01, 9.1460213094169060e-02, -5.3842069955231819e-01, 5.0021426201024966e-01
5.1600000000000035e-01, 2.5004612503593195e+00, 6.2463366510472162e-01, 8.5461137474369300e-02, -5.0285883203406012e-01, 5.0021426201024966e-01
5.2000000000000035e-01, 2.5204612323586630e+00, 6.2653610543167293e-01, 7.9301170822864864e-02, -4.6640475061271414e-01, 5.0021426201024966e-01
5.2400000000000035e-01, 2.5404612143580074e+00, 6.2828158575862436e-01, 7.2991976720746948e-02, -4.2912313514705863e-01, 5.0021426201024966e-01
5.2800000000000036e-01, 2.5604611963573514e+00, 6.2987010608557581e-01, 6.6545483520872320e-02, -3.9108013377566281e-01, 5.0021426201024966e-01
5.3200000000000036e-01, 2.5804611783566949e+00, 6.3130166641252716e-01, 5.9973863183532976e-02, -3.5234324555105478e-01, 5.0021426201024966e-01
5.3600000000000037e-01, 2.6004611603560397e+00, 6.3257626673947864e-01, 5.3289509680002976e-02, -3.1298120067757229e-01, 5.0021426201024966e-01
5.4000000000000037e-01, 2.6204611423553836e+00, 6.3369390706643014e-01, 4.6505017002082705e-02, -2.7306383856429034e-01, 5.0021426201024966e-01
5.4400000000000037e-01, 2.6404611243547280e+00, 6.3465458739338165e-01, 3.9633156816829010e-02, -2.3266198391034215e-01, 5.0021426201024966e-01
5.4800000000000038e-01, 2.6604611063540711e+00, 6.3545830772033318e-01, 3.2686855805969611e-02, -1.9184732104167224e-01, 5.0021426201024966e-01
5.5200000000000038e-01, 2.6804610883534150e+00, 6.3610506804728473e-01, 2.5679172730339744e-02, -1.5069226672291214e-01, 5.0021426201024966e-01
5.5600000000000038e-01, 2.7004610703527590e+00, 6.3659486837423607e-01, 1.8623275259916833e-02, -1.0926984166939105e-01, 5.0021426201024966e-01
5.6000000000000039e-01, 2.7204610523521024e+00, 6.3692770870118753e-01, 1.1532416610671926e-02, -6.7653540987857488e-02, 5.0021426201024966e-01
5.6400000000000039e-01, 2.7404610343514464e+00, 6.3710358902813902e-01, 4.4199120295895190e-03, -2.5917203775225297e-02, 5.0021426201024966e-01
5.6648216939223928e-01, 2.7528718701424713e+00, 6.3713380954193333e-01, 1.2821638358790546e-06, 9.7967288243850384e-06, 5.0021426201024966e-01


==> python/linear_hip_centered_single_hop/data.csv <==
x,z,theta,psi,l,dx,dz,dtheta,dpsi,dl,u1,u2,lambda1,lambda2,E_kin,E_pot,E_ges,xf,yf,zf
0.02,0.637054,-0.00711915,0.0417735,0.5,5,-0.03924,-1.7787,10.4372,0.150116,-0.417735,0,0,0,309.847,74.9939,-4.36,0,0,0,
0.04,0.636818,-0.014225,0.0834731,0.5,5,-0.07848,-1.77369,10.4094,0.299706,-0.834731,0,0,0,309.85,74.9662,-8.68908,0,0,0,
0.06,0.636426,-0.0213042,0.125024,0.5,5,-0.11772,-1.76535,10.3632,0.448248,-1.25024,0,0,0,309.856,74.92,-12.9565,0,0,0,
0.08,0.635876,-0.0283434,0.166354,0.5,5,-0.15696,-1.75369,10.2985,0.595228,-1.66354,0,0,0,309.865,74.8554,-17.1321,0,0,0,
0.1,0.63517,-0.0353293,0.207388,0.5,5,-0.1962,-1.73874,10.2156,0.740141,-2.07388,0,0,0,309.878,74.7722,-21.186,0,0,0,
0.12,0.634307,-0.0422489,0.248055,0.5,5,-0.23544,-1.72052,10.1146,0.882498,-2.48055,0,0,0,309.896,74.6706,-25.0897,0,0,0,
0.14,0.633286,-0.0490892,0.288281,0.5,5,-0.27468,-1.69906,9.99561,1.02183,-2.88281,0,0,0,309.92,74.5505,-28.8155,0,0,0,
0.16,0.632109,-0.0558372,0.327996,0.5,5,-0.31392,-1.67441,9.85888,1.15768,-3.27996,0,0,0,309.953,74.4119,-32.3368,0,0,0,
0.18,0.630775,-0.0624802,0.367129,0.5,5,-0.35316,-1.6466,9.70467,1.28963,-3.67129,0,0,0,309.995,74.2548,-35.6287,0,0,0,
0.2,0.629284,-0.0690058,0.405611,0.5,5,-0.3924,-1.61568,9.53324,1.41729,-4.05611,0,0,0,310.049,74.0793,-38.6678,0,0,0,
0.22,0.627636,-0.0754016,0.443372,0.5,5,-0.43164,-1.58172,9.34489,1.54027,-4.43372,0,0,0,310.116,73.8853,-41.4327,0,0,0,
0.24,0.625831,-0.0816556,0.480348,0.5,5,-0.47088,-1.54476,9.13996,1.65825,-4.80348,0,0,0,310.199,73.6728,-43.9036,0,0,0,
0.26,0.623869,-0.0877558,0.51647,0.5,5,-0.51012,-1.50489,8.91882,1.77092,-5.1647,0,0,0,310.301,73.4418,-46.0631,0,0,0,
0.28,0.62175,-0.0936909,0.551677,0.5,5,-0.54936,-1.46215,8.68185,1.87803,-5.51677,0,0,0,310.424,73.1924,-47.8957,0,0,0,
0.3,0.619474,-0.0994494,0.585905,0.5,5,-0.5886,-1.41664,8.42947,1.97935,-5.85905,0,0,0,310.571,72.9245,-49.3887,0,0,0,
0.32,0.617041,-0.10502,0.619093,0.5,5,-0.62784,-1.36844,8.16214,2.0747,-6.19093,0,0,0,310.743,72.6381,-50.5312,0,0,0,
0.34,0.614451,-0.110393,0.651183,0.5,5,-0.66708,-1.31762,7.88033,2.16393,-6.51183,0,0,0,310.946,72.3332,-51.3153,0,0,0,
0.36,0.611704,-0.115558,0.682117,0.5,5,-0.70632,-1.26428,7.58454,2.24695,-6.82117,0,0,0,311.18,72.0099,-51.7354,0,0,0,
0.38,0.608801,-0.120504,0.711841,0.5,5,-0.74556,-1.20851,7.27529,2.3237,-7.11841,0,0,0,311.449,71.668,-51.7885,0,0,0,
0.4,0.60574,-0.125223,0.740302,0.5,5,-0.7848,-1.15042,6.95313,2.39417,-7.40302,0,0,0,311.757,71.3077,-51.4741,0,0,0,
0.42,0.602522,-0.129705,0.767449,0.5,5,-0.82404,-1.0901,6.61863,2.4584,-7.67449,0,0,0,312.105,70.9289,-50.7946,0,0,0,
0.44,0.599148,-0.133941,0.793235,0.5,5,-0.86328,-1.02766,6.27239,2.51647,-7.93235,0,0,0,312.497,70.5317,-49.7548,0,0,0,
0.46,0.595616,-0.137923,0.817614,0.5,5,-0.90252,-0.963218,5.91502,2.56848,-8.17614,0,0,0,312.936,70.1159,-48.362,0,0,0,
0.48,0.591928,-0.141644,0.840541,0.5,5,-0.94176,-0.896882,5.54716,2.61461,-8.40541,0,0,0,313.424,69.6817,-46.6262,0,0,0,
0.5,0.588082,-0.145096,0.861978,0.5,5,-0.981,-0.828772,5.16945,2.65505,-8.61978,0,0,0,313.964,69.229,-44.5596,0,0,0,
0.52,0.58408,-0.148272,0.881885,0.5,5,-1.02024,-0.759007,4.78258,2.69006,-8.81885,0,0,0,314.56,68.7578,-42.1768,0,0,0,
0.54,0.57992,-0.151166,0.900227,0.5,5,-1.05948,-0.687712,4.38721,2.71991,-9.00227,0,0,0,315.212,68.2682,-39.4949,0,0,0,
0.56,0.575604,-0.153772,0.916972,0.5,5,-1.09872,-0.615013,3.98407,2.74492,-9.16972,0,0,0,315.924,67.7601,-36.5328,0,0,0,
0.58,0.57113,-0.156084,0.93209,0.5,5,-1.13796,-0.54104,3.57385,2.76543,-9.3209,0,0,0,316.698,67.2335,-33.3115,0,0,0,
0.6,0.5665,-0.158099,0.945555,0.5,5,-1.1772,-0.465923,3.15729,2.78184,-9.45555,0,0,0,317.535,66.6884,-29.8539,0,0,0,
0.62,0.561713,-0.159811,0.957341,0.5,5,-1.21644,-0.389796,2.73513,2.79455,-9.57341,0,0,0,318.438,66.1248,-26.1845,0,0,0,
0.64,0.556768,-0.161216,0.967429,0.5,5,-1.25568,-0.312793,2.30812,2.80399,-9.67429,0,0,0,319.408,65.5428,-22.3294,0,0,0,
0.66,0.551667,-0.162312,0.975801,0.5,5,-1.29492,-0.235053,1.87701,2.81063,-9.75801,0,0,0,320.446,64.9423,-18.3159,0,0,0,
0.68,0.546409,-0.163096,0.982441,0.5,5,-1.33416,-0.156711,1.44258,2.81494,-9.82441,0,0,0,321.554,64.3233,-14.1724,0,0,0,
0.7,0.540994,-0.163565,0.987338,0.5,5,-1.3734,-0.0779086,1.00558,2.81741,-9.87338,0,0,0,322.732,63.6858,-9.92845,0,0,0,
0.72,0.535422,-0.163718,0.990483,0.5,5,-1.41264,0.00121594,0.566796,2.81855,-9.90483,0,0,0,323.982,63.0299,-5.61402,0,0,0,
0.74,0.529693,-0.163555,0.991871,0.5,5,-1.45188,0.0805218,0.127009,2.81887,-9.91871,0,0,0,325.303,62.3554,-1.25976,0,0,0,
0.76,0.523807,-0.163074,0.991499,0.5,5,-1.49112,0.159868,-0.313004,2.8189,-9.91499,0,0,0,326.697,61.6625,3.10343,0,0,0,
0.78,0.517764,-0.162276,0.989368,0.5,5,-1.53036,0.239115,-0.752461,2.81914,-9.89368,0,0,0,328.162,60.9512,7.4446,0,0,0,
0.8,0.511564,-0.161162,0.985481,0.5,5,-1.5696,0.31812,-1.19058,2.82012,-9.85481,0,0,0,329.698,60.2213,11.733,0,0,0,
0.82,0.505207,-0.159732,0.979846,0.5,5,-1.60884,0.396745,-1.62659,2.82235,-9.79846,0,0,0,331.305,59.473,15.9381,0,0,0,
0.84,0.498693,-0.157988,0.972472,0.5,5,-1.64808,0.474849,-2.05972,2.82634,-9.72472,0,0,0,332.983,58.7062,20.0302,0,0,0,
0.86,0.492022,-0.155934,0.963373,0.5,5,-1.68732,0.552295,-2.48919,2.83256,-9.63373,0,0,0,334.73,57.9209,23.9801,0,0,0,
0.88,0.485195,-0.153571,0.952564,0.5,5,-1.72656,0.628943,-2.91424,2.8415,-9.52564,0,0,0,336.544,57.1171,27.76,0,0,0,
0.9,0.47821,-0.150903,0.940066,0.5,5,-1.7658,0.70466,-3.33412,2.8536,-9.40066,0,0,0,338.425,56.2949,31.3429,0,0,0,
0.92,0.471068,-0.147935,0.925899,0.5,5,-1.80504,0.779309,-3.74809,2.86929,-9.25899,0,0,0,340.371,55.4542,34.7035,0,0,0,
0.94,0.46377,-0.144671,0.91009,0.5,5,-1.84428,0.85276,-4.1554,2.88898,-9.1009,0,0,0,342.38,54.595,37.8179,0,0,0,
0.96,0.456314,-0.141115,0.892666,0.5,5,-1.88352,0.924881,-4.55535,2.91304,-8.92666,0,0,0,344.449,53.7173,40.664,0,0,0,
0.98,0.448702,-0.137274,0.873658,0.5,5,-1.92276,0.995544,-4.94721,2.94181,-8.73658,0,0,0,346.577,52.8211,43.2217,0,0,0,
1,0.440932,-0.133153,0.8531,0.5,5,-1.962,1.06462,-5.33029,2.9756,-8.531,0,0,0,348.762,51.9065,45.4727,0,0,0,
1.02,0.433006,-0.128759,0.831028,0.5,5,-2.00124,1.132,-5.70391,3.01468,-8.31028,0,0,0,351,50.9734,47.4011,0,0,0,
1.02189,0.432248,-0.12833,0.828866,0.5,5,-2.00495,1.13827,-5.73871,3.01866,-8.28866,0,0,0,351.214,50.8843,47.5662,0,0,0,
1.05995,0.41675,-0.119181,0.782542,0.463975,4.97828,-2.05303,1.26116,-6.43326,-4.6831,-7.82542,108.075,-0.0217333,0.999764,351.716,49.0598,-455.781,0,0.285701,-0.365579,
1.07981,0.408525,-0.114012,0.756008,0.445378,4.94983,-2.05693,1.32272,-6.839,-4.61133,-7.56008,163.865,-0.0288743,0.999583,349.003,48.0916,-703.931,0,0.26669,-0.356705,
1.09953,0.400315,-0.108602,0.72779,0.427116,4.91061,-2.04583,1.38208,-7.27501,-4.51601,-7.2779,218.652,-0.0338959,0.999425,344.369,47.125,-934.49,0,0.247887,-0.347822,
1.11908,0.392179,-0.102959,0.697766,0.409282,4.86152,-2.01952,1.43911,-7.74232,-4.39683,-6.97766,272.153,-0.0381627,0.999272,337.96,46.1673,-1142.59,0,0.229341,-0.338991,
1.13841,0.384179,-0.0970925,0.665809,0.391973,4.80357,-1.97788,1.49367,-8.24127,-4.25352,-6.65809,324.08,-0.0420647,0.999115,329.959,45.2255,-1323.61,0,0.211098,-0.330274,
1.1575,0.376376,-0.0910131,0.631794,0.375287,4.73791,-1.92085,1.54559,-8.77125,-4.08586,-6.31794,374.14,-0.0456991,0.998955,320.586,44.307,-1473.27,0,0.1932,-0.321736,
1.1763,0.368833,-0.0847316,0.5956,0.359319,4.66583,-1.84842,1.5947,-9.33034,-3.8937,-5.956,422.042,-0.0490293,0.998797,310.094,43.419,-1587.74,0,0.175684,-0.313441,
1.19482,0.361609,-0.0782595,0.557117,0.34417,4.5888,-1.76069,1.64082,-9.91491,-3.67701,-5.57117,467.491,-0.0519332,0.998651,298.762,42.5686,-1663.73,0,0.158582,-0.305458,
1.21301,0.354767,-0.0716092,0.516254,0.329936,4.50841,-1.65784,1.68377,-10.5193,-3.43587,-5.16254,510.193,-0.0542217,0.998529,286.895,41.7632,-1698.65,0,0.141918,-0.297854,
1.23088,0.348366,-0.0647938,0.472947,0.316715,4.42644,-1.54018,1.72336,-11.1353,-3.17058,-4.72947,549.855,-0.0556515,0.99845,274.816,41.0097,-1690.7,0,0.125709,-0.290698,
1.24842,0.342465,-0.0578271,0.42717,0.304603,4.34483,-1.40815,1.75938,-11.7522,-2.88168,-4.2717,586.192,-0.0559402,0.998434,262.857,40.315,-1639.02,0,0.109962,-0.284062,
1.26564,0.33712,-0.0507238,0.378946,0.293692,4.26566,-1.26236,1.79164,-12.3564,-2.57005,-3.78946,618.925,-0.0547916,0.998498,251.356,39.6857,-1543.85,0,0.0946748,-0.278014,
1.28255,0.332383,-0.0434992,0.328358,0.284071,4.19113,-1.10365,1.81995,-12.9316,-2.23698,-3.28358,647.788,-0.0519313,0.998651,240.642,39.1282,-1406.62,0,0.0798301,-0.272623,
1.29918,0.328306,-0.0361697,0.275556,0.275822,4.1235,-0.933103,1.84412,-13.4599,-1.8842,-2.75556,672.533,-0.0471533,0.998888,231.03,38.6482,-1230.1,0,0.0653992,-0.267957,
1.31555,0.324933,-0.028752,0.220767,0.26902,4.06499,-0.752088,1.86398,-13.922,-1.51402,-2.20767,692.939,-0.0403717,0.999185,222.808,38.2511,-1018.39,0,0.0513391,-0.264076,
1.33172,0.322301,-0.0212638,0.164293,0.26373,4.01768,-0.562289,1.8794,-14.2993,-1.12924,-1.64293,708.811,-0.0316673,0.999498,216.229,37.9413,-776.922,0,0.0375926,-0.261037,
1.34771,0.320443,-0.013723,0.106508,0.260002,3.98335,-0.365699,1.89024,-14.5751,-0.733191,-1.06508,719.995,-0.0213158,0.999773,211.496,37.7226,-512.37,0,0.0240896,-0.258883,
1.3636,0.319382,-0.00614808,0.0478451,0.257874,3.96339,-0.164578,1.89641,-14.7363,-0.329649,-0.478451,726.378,-0.00978511,0.999952,208.759,37.5976,-232.399,0,0.0107495,-0.25765,
1.37944,0.319129,0.00144208,-0.0112192,0.257369,3.9586,0.038611,1.89788,-14.775,0.0773124,0.112192,727.893,0.0023063,0.999997,208.106,37.5679,54.6175,0,-0.0025163,-0.257357,
1.39529,0.31969,0.00902866,-0.070189,0.258491,3.96921,0.241313,1.89462,-14.6893,0.483469,0.70189,724.526,0.0142645,0.999898,209.556,37.6339,339.975,0,-0.0157996,-0.258008,
1.41121,0.321056,0.0165928,-0.128573,0.26123,3.99475,0.440995,1.88667,-14.4833,0.884631,1.28573,716.31,0.0254135,0.999677,213.064,37.7947,615.049,0,-0.0291915,-0.259594,
1.42727,0.323211,0.0241158,-0.185908,0.265557,4.0342,0.63526,1.87408,-14.1672,1.27682,1.85908,703.33,0.0351849,0.999381,218.519,38.0483,871.69,0,-0.0427779,-0.262088,
1.4435,0.326128,0.0315794,-0.241783,0.271428,4.08599,0.821943,1.85696,-13.7556,1.65643,2.41783,685.717,0.043181,0.999067,225.749,38.3918,1102.58,0,-0.0566359,-0.265453,
1.45997,0.329773,0.0389656,-0.295849,0.278787,4.14822,0.999166,1.83544,-13.2661,2.02031,2.95849,663.639,0.0492016,0.998789,234.53,38.8209,1301.51,0,-0.0708307,-0.269639,
1.4767,0.334106,0.0462573,-0.347833,0.287566,4.21874,1.16536,1.80968,-12.7178,2.36584,3.47833,637.303,0.0532338,0.998582,244.596,39.331,1463.52,0,-0.0854143,-0.274588,
1.49373,0.33908,0.0534376,-0.397538,0.297686,4.29529,1.31928,1.77985,-12.1295,2.69096,3.97538,606.941,0.0554153,0.998463,255.647,39.9165,1585.03,0,-0.100425,-0.280236,
1.51107,0.344643,0.0604909,-0.444839,0.309064,4.37564,1.45993,1.74614,-11.5188,2.99409,4.44839,572.808,0.0559839,0.998432,267.361,40.5714,1663.8,0,-0.115885,-0.286516,
1.52873,0.350741,0.0674018,-0.489679,0.321608,4.45762,1.58657,1.70874,-10.9007,3.27411,4.89679,535.175,0.0552272,0.998474,279.405,41.2892,1698.84,0,-0.131807,-0.293358,
1.54673,0.357316,0.0741561,-0.532052,0.335225,4.53921,1.69865,1.66785,-10.288,3.53028,5.32052,494.325,0.0534398,0.998571,291.443,42.0633,1690.37,0,-0.14819,-0.300692,
1.56505,0.36431,0.0807403,-0.572003,0.349818,4.61853,1.79579,1.62368,-9.69031,3.76216,5.72003,450.546,0.0508917,0.998704,303.144,42.8866,1639.59,0,-0.165023,-0.308448,
1.58367,0.371662,0.0871414,-0.609605,0.36529,4.69386,1.87773,1.5764,-9.11486,3.96954,6.09605,404.131,0.0478071,0.998857,314.192,43.7521,1548.65,0,-0.182286,-0.316557,
1.60259,0.379311,0.0933476,-0.644958,0.381542,4.76366,1.94432,1.5262,-8.56649,4.15238,6.44958,355.375,0.0443511,0.999016,324.291,44.6525,1420.4,0,-0.19995,-0.324952,
1.62177,0.387196,0.0993474,-0.678177,0.398476,4.82654,1.99551,1.47326,-8.04814,4.31078,6.78177,304.571,0.0406163,0.999175,333.17,45.5807,1258.36,0,-0.217984,-0.333566,
1.64119,0.395255,0.10513,-0.709385,0.415996,4.88125,2.03132,1.41775,-7.56119,4.4449,7.09385,252.013,0.0365976,0.99933,340.591,46.5294,1066.54,0,-0.236347,-0.342334,
1.66081,0.403426,0.110686,-0.738708,0.434003,4.92671,2.05183,1.35981,-7.10585,4.55499,7.38708,197.99,0.0321169,0.999484,346.346,47.4913,849.351,0,-0.254997,-0.351192,
1.68059,0.411649,0.116006,-0.766273,0.452404,4.96194,2.05721,1.2996,-6.68148,4.64133,7.66273,142.788,0.0265591,0.999647,350.266,48.4594,611.53,0,-0.273885,-0.360078,
1.70049,0.419864,0.12108,-0.7922,0.471103,4.98609,2.04767,1.23725,-6.28686,4.70425,7.922,86.6917,0.0175349,0.999846,352.219,49.4264,358.015,0,-0.292962,-0.368933,
1.72046,0.428011,0.125901,-0.816605,0.490007,4.99845,2.02346,1.17289,-5.92039,4.74409,8.16605,29.9788,-0.0157724,0.999876,352.113,50.3855,93.8759,0,-0.312174,-0.377696,
1.7312,0.432339,0.128383,-0.829125,0.500214,5,2.00451,1.13753,-5.73453,4.7561,8.29125,-0.642786,-0.91267,-0.408696,351.188,50.895,-50.6036,0,-0.322531,-0.382346,
1.76046,0.4439,0.134752,-0.861085,0.500214,5,1.94711,1.03859,-5.18591,4.81211,8.61085,0,0,0,347.926,52.256,-44.6551,0,0,0,
1.78046,0.45161,0.138767,-0.881059,0.500214,5,1.90787,0.968898,-4.79941,4.84396,8.81059,0,0,0,345.762,53.1636,-42.2856,0,0,0,
1.80046,0.459163,0.142501,-0.899469,0.500214,5,1.86863,0.897666,-4.4044,4.8709,8.99469,0,0,0,343.656,54.0527,-39.6162,0,0,0,
1.82046,0.466559,0.145947,-0.916283,0.500214,5,1.82939,0.825025,-4.00157,4.89326,9.16283,0,0,0,341.61,54.9234,-36.6657,0,0,0,
1.84046,0.473799,0.149099,-0.931472,0.500214,5,1.79015,0.751104,-3.59165,4.91139,9.31472,0,0,0,339.625,55.7756,-33.4552,0,0,0,
1.86046,0.480881,0.151954,-0.945008,0.500214,5,1.75091,0.676034,-3.17535,4.92567,9.45008,0,0,0,337.703,56.6093,-30.0073,0,0,0,
1.88046,0.487806,0.154506,-0.956867,0.500214,5,1.71167,0.599947,-2.75341,4.93652,9.56867,0,0,0,335.847,57.4245,-26.3465,0,0,0,
1.90046,0.494574,0.156752,-0.967029,0.500214,5,1.67243,0.52298,-2.3266,4.94437,9.67029,0,0,0,334.058,58.2213,-22.4989,0,0,0,
1.92046,0.501185,0.158689,-0.975474,0.500214,5,1.63319,0.445269,-1.89565,4.94969,9.75474,0,0,0,332.338,58.9995,-18.4916,0,0,0,
1.94046,0.50764,0.160314,-0.982189,0.500214,5,1.59395,0.36695,-1.46134,4.95295,9.82189,0,0,0,330.687,59.7593,-14.3531,0,0,0,
1.96046,0.513937,0.161624,-0.987162,0.500214,5,1.55471,0.288165,-1.02444,4.95464,9.87162,0,0,0,329.106,60.5007,-10.1129,0,0,0,
1.98046,0.520077,0.162619,-0.990383,0.500214,5,1.51547,0.209051,-0.585718,4.95528,9.90383,0,0,0,327.597,61.2235,-5.80085,0,0,0,
2.00046,0.526061,0.163296,-0.991846,0.500214,5,1.47623,0.12975,-0.145958,4.95538,9.91846,0,0,0,326.159,61.9279,-1.44768,0,0,0,
2.02046,0.531887,0.163656,-0.99155,0.500214,5,1.43699,0.0504028,0.29406,4.95546,9.9155,0,0,0,324.793,62.6137,2.91575,0,0,0,
2.04046,0.537557,0.1637,-0.989494,0.500214,5,1.39775,-0.0288507,0.733557,4.95603,9.89494,0,0,0,323.499,63.2812,7.2585,0,0,0,
2.06046,0.543069,0.163426,-0.985683,0.500214,5,1.35851,-0.107869,1.17175,4.95762,9.85683,0,0,0,322.276,63.9301,11.5498,0,0,0,
2.08046,0.548425,0.162837,-0.980123,0.500214,5,1.31927,-0.186513,1.60787,4.96073,9.80123,0,0,0,321.125,64.5606,15.7591,0,0,0,
2.10046,0.553623,0.161935,-0.972824,0.500214,5,1.28003,-0.264643,2.04113,4.96586,9.72824,0,0,0,320.043,65.1725,19.8566,0,0,0,
2.12046,0.558665,0.160721,-0.963799,0.500214,5,1.24079,-0.342119,2.47077,4.97351,9.63799,0,0,0,319.031,65.766,23.8133,0,0,0,
2.14046,0.56355,0.159199,-0.953064,0.500214,5,1.20155,-0.418805,2.89603,4.98414,9.53064,0,0,0,318.087,66.3411,27.601,0,0,0,
2.16046,0.568277,0.157372,-0.940637,0.500214,5,1.16231,-0.494564,3.31615,4.9982,9.40637,0,0,0,317.209,66.8976,31.193,0,0,0,
2.18046,0.572848,0.155244,-0.926542,0.500214,5,1.12307,-0.569262,3.73039,5.01612,9.26542,0,0,0,316.396,67.4357,34.5636,0,0,0,
2.20046,0.577262,0.152819,-0.910803,0.500214,5,1.08383,-0.642767,4.138,5.0383,9.10803,0,0,0,315.646,67.9553,37.6891,0,0,0,
2.22046,0.581519,0.150103,-0.893448,0.500214,5,1.04459,-0.714948,4.53828,5.06511,8.93448,0,0,0,314.957,68.4564,40.5472,0,0,0,
2.24046,0.585619,0.147101,-0.874508,0.500214,5,1.00535,-0.785677,4.9305,5.09688,8.74508,0,0,0,314.327,68.939,43.1176,0,0,0,
2.26046,0.589562,0.14382,-0.854016,0.500214,5,0.96611,-0.854828,5.31397,5.13392,8.54016,0,0,0,313.752,69.4032,45.3822,0,0,0,
2.28046,0.593347,0.140265,-0.832009,0.500214,5,0.92687,-0.922279,5.68802,5.1765,8.32009,0,0,0,313.232,69.8489,47.3248,0,0,0,
2.30046,0.596976,0.136444,-0.808525,0.500214,5,0.88763,-0.98791,6.05198,5.22484,8.08525,0,0,0,312.763,70.2761,48.9317,0,0,0,
2.32046,0.600449,0.132364,-0.783607,0.500214,5,0.84839,-1.0516,6.40519,5.27913,7.83607,0,0,0,312.342,70.6848,50.1915,0,0,0,
2.34046,0.603764,0.128034,-0.757299,0.500214,5,0.80915,-1.11325,6.74704,5.33953,7.57299,0,0,0,311.967,71.075,51.0953,0,0,0,
2.36046,0.606922,0.123461,-0.729647,0.500214,5,0.76991,-1.17274,7.07692,5.40612,7.29647,0,0,0,311.635,71.4468,51.6365,0,0,0,
2.38046,0.609923,0.118655,-0.7007,0.500214,5,0.73067,-1.22996,7.39425,5.47898,7.007,0,0,0,311.342,71.8001,51.8115,0,0,0,
2.40046,0.612767,0.113625,-0.67051,0.500214,5,0.69143,-1.28482,7.69845,5.55811,6.7051,0,0,0,311.087,72.1349,51.6189,0,0,0,
2.42046,0.615454,0.10838,-0.639131,0.500214,5,0.65219,-1.33721,7.989,5.6435,6.39131,0,0,0,310.865,72.4513,51.0601,0,0,0,
2.44046,0.617985,0.10293,-0.606617,0.500214,5,0.61295,-1.38705,8.26537,5.73507,6.06617,0,0,0,310.674,72.7491,50.1391,0,0,0,
2.46046,0.620358,0.097287,-0.573027,0.500214,5,0.57371,-1.43424,8.52707,5.8327,5.73027,0,0,0,310.512,73.0285,48.8624,0,0,0,
2.48046,0.622574,0.0914602,-0.538421,0.500214,5,0.53447,-1.4787,8.77365,5.93624,5.38421,0,0,0,310.374,73.2894,47.2391,0,0,0,
2.50046,0.624634,0.0854611,-0.502859,0.500214,5,0.49523,-1.52036,9.00466,6.04549,5.02859,0,0,0,310.26,73.5319,45.2807,0,0,0,
2.52046,0.626536,0.0793012,-0.466405,0.500214,5,0.45599,-1.55914,9.21969,6.16021,4.66405,0,0,0,310.165,73.7558,43.0011,0,0,0,
2.54046,0.628282,0.072992,-0.429123,0.500214,5,0.41675,-1.59496,9.41836,6.28013,4.29123,0,0,0,310.088,73.9613,40.4164,0,0,0,
2.56046,0.62987,0.0665455,-0.39108,0.500214,5,0.37751,-1.62778,9.60033,6.40492,3.9108,0,0,0,310.026,74.1483,37.545,0,0,0,
2.58046,0.631302,0.0599739,-0.352343,0.500214,5,0.33827,-1.65752,9.76525,6.53425,3.52343,0,0,0,309.977,74.3168,34.4072,0,0,0,
2.60046,0.632576,0.0532895,-0.312981,0.500214,5,0.29903,-1.68413,9.91286,6.66773,3.12981,0,0,0,309.939,74.4669,31.0254,0,0,0,
2.62046,0.633694,0.046505,-0.273064,0.500214,5,0.25979,-1.70758,10.0429,6.80496,2.73064,0,0,0,309.91,74.5984,27.4235,0,0,0,
2.64046,0.634655,0.0396332,-0.232662,0.500214,5,0.22055,-1.72781,10.1551,6.94549,2.32662,0,0,0,309.888,74.7115,23.627,0,0,0,
2.66046,0.635458,0.0326869,-0.191847,0.500214,5,0.18131,-1.74479,10.2492,7.08888,1.91847,0,0,0,309.872,74.8062,19.6629,0,0,0,
2.68046,0.636105,0.0256792,-0.150692,0.500214,5,0.14207,-1.7585,10.3252,7.23463,1.50692,0,0,0,309.861,74.8823,15.5593,0,0,0,
2.70046,0.636595,0.0186233,-0.10927,0.500214,5,0.10283,-1.7689,10.3829,7.38227,1.0927,0,0,0,309.853,74.9399,11.3454,0,0,0,
2.72046,0.636928,0.0115324,-0.0676535,0.500214,5,0.0635901,-1.77598,10.4222,7.53127,0.676535,0,0,0,309.848,74.9791,7.05096,0,0,0,
2.74046,0.637104,0.00441991,-0.0259172,0.500214,5,0.0243501,-1.77972,10.4429,7.68112,0.259172,0,0,0,309.846,74.9998,2.70651,0,0,0,
2.75287,0.637134,1.28216e-06,9.79673e-06,0.500214,5,-4.20399e-17,-1.78036,10.4465,7.77431,-9.79673e-05,0,0,0,309.845,75.0034,-0.00102341,0,0,0,


==> python/nonlinear_hip_centered_multiple_jumps/animation.csv <==
0.0000000000000000e+00, -0.0000000000000000e+00, 5.7927528330000000e-01, 1.7523496170000000e-06, -8.0528795299999997e-07, 5.0000000000000000e-01
3.5000000000000001e-03, 1.7500000000000002e-02, 5.7921519705000002e-01, -5.5584555782276623e-03, 3.3056335020276495e-02, 5.0000000000000000e-01
7.0000000000000001e-03, 3.5000000000000003e-02, 5.7903493829999997e-01, -1.1118636979295240e-02, 6.6113328225469420e-02, 5.0000000000000000e-01
1.0500000000000001e-02, 5.2500000000000012e-02, 5.7873450704999996e-01, -1.6678659207023501e-02, 9.9169438742144317e-02, 5.0000000000000000e-01
1.4000000000000000e-02, 7.0000000000000021e-02, 5.7831390329999999e-01, -2.2238177399326330e-02, 1.3222275415327822e-01, 5.0000000000000000e-01
1.7500000000000002e-02, 8.7500000000000022e-02, 5.7777312705000006e-01, -2.7796528449153576e-02, 1.6526959722886569e-01, 5.0000000000000000e-01
2.1000000000000001e-02, 1.0500000000000001e-01, 5.7711217830000006e-01, -3.3352625182611111e-02, 1.9830393909549388e-01, 5.0000000000000000e-01
2.4500000000000001e-02, 1.2250000000000001e-01, 5.7633105705000010e-01, -3.8904850995310825e-02, 2.3131681494701059e-01, 5.0000000000000000e-01
2.8000000000000001e-02, 1.4000000000000001e-01, 5.7542976330000006e-01, -4.4450955379454545e-02, 2.6429574469471684e-01, 5.0000000000000000e-01
3.1500000000000000e-02, 1.5750000000000000e-01, 5.7440829704999996e-01, -4.9987950908214049e-02, 2.9722416169892890e-01, 5.0000000000000000e-01
3.5000000000000003e-02, 1.7500000000000004e-01, 5.7326665830000001e-01, -5.5512012565046634e-02, 3.3008085450427360e-01, 5.0000000000000000e-01
3.8500000000000006e-02, 1.9250000000000000e-01, 5.7200484704999999e-01, -6.1018380473716244e-02, 3.6283942743344200e-01, 5.0000000000000000e-01
4.2000000000000010e-02, 2.1000000000000002e-01, 5.7062286330000001e-01, -6.6501267466298836e-02, 3.9546778800976451e-01, 5.0000000000000000e-01
4.5500000000000013e-02, 2.2750000000000001e-01, 5.6912070705000006e-01, -7.1953773160436635e-02, 4.2792767047652985e-01, 5.0000000000000000e-01
4.9000000000000016e-02, 2.4500000000000005e-01, 5.6749837830000016e-01, -7.7367806603251627e-02, 4.6017420682232368e-01, 5.0000000000000000e-01
5.2500000000000019e-02, 2.6250000000000007e-01, 5.6575587705000008e-01, -8.2734019815707077e-02, 4.9215555825430596e-01, 5.0000000000000000e-01
5.6000000000000022e-02, 2.8000000000000014e-01, 5.6389320330000015e-01, -8.8041754890672050e-02, 5.2381262183293253e-01, 5.0000000000000000e-01
5.9500000000000025e-02, 2.9750000000000021e-01, 5.6191035705000025e-01, -9.3279007570046979e-02, 5.5507882849056045e-01, 5.0000000000000000e-01
6.3000000000000028e-02, 3.1500000000000028e-01, 5.5980733830000018e-01, -9.8432410379995020e-02, 5.8588004950864014e-01, 5.0000000000000000e-01
6.6500000000000031e-02, 3.3250000000000035e-01, 5.5758414705000015e-01, -1.0348723857272525e-01, 6.1613462946760389e-01, 5.0000000000000000e-01
7.0000000000000034e-02, 3.5000000000000053e-01, 5.5524078330000026e-01, -1.0842744204218509e-01, 6.4575356323388755e-01, 5.0000000000000000e-01
7.3500000000000038e-02, 3.6750000000000055e-01, 5.5277724705000042e-01, -1.1323570630993614e-01, 6.7464083415433296e-01, 5.0000000000000000e-01
7.7000000000000041e-02, 3.8500000000000073e-01, 5.5019353830000051e-01, -1.1789354515857939e-01, 7.0269392775063666e-01, 5.0000000000000000e-01
8.0500000000000044e-02, 4.0250000000000091e-01, 5.4748965705000063e-01, -1.2238142726249300e-01, 7.2980453394435063e-01, 5.0000000000000000e-01
8.4000000000000047e-02, 4.2000000000000104e-01, 5.4466560330000069e-01, -1.2667893800655053e-01, 7.5585944441522801e-01, 5.0000000000000000e-01
8.7500000000000050e-02, 4.3750000000000122e-01, 5.4172137705000079e-01, -1.3076497711715654e-01, 7.8074164855514927e-01, 5.0000000000000000e-01
9.1000000000000053e-02, 4.5500000000000157e-01, 5.3865697830000092e-01, -1.3461799125281376e-01, 8.0433162328853869e-01, 5.0000000000000000e-01
9.4500000000000056e-02, 4.7250000000000197e-01, 5.3547240705000110e-01, -1.3821623945703898e-01, 8.2650880512944414e-01, 5.0000000000000000e-01
9.8000000000000059e-02, 4.9000000000000227e-01, 5.3216766330000143e-01, -1.4153808789858896e-01, 8.4715322465006249e-01, 5.0000000000000000e-01
1.0150000000000006e-01, 5.0750000000000262e-01, 5.2874274705000168e-01, -1.4456232871365318e-01, 8.6614727460562668e-01, 5.0000000000000000e-01
1.0500000000000007e-01, 5.2500000000000291e-01, 5.2519765830000220e-01, -1.4726851624685314e-01, 8.8337757454358301e-01, 5.0000000000000000e-01
1.0850000000000007e-01, 5.4250000000000342e-01, 5.2153239705000254e-01, -1.4963731254217877e-01, 8.9873688670787644e-01, 5.0000000000000000e-01
1.1200000000000007e-01, 5.6000000000000394e-01, 5.1774696330000280e-01, -1.5165083275653929e-01, 9.1212603151409410e-01, 5.0000000000000000e-01
1.1550000000000007e-01, 5.7750000000000445e-01, 5.1384135705000333e-01, -1.5329298026189642e-01, 9.2345574584311496e-01, 5.0000000000000000e-01
1.1900000000000008e-01, 5.9500000000000508e-01, 5.0981557830000390e-01, -1.5454976078680058e-01, 9.3264842509871870e-01, 5.0000000000000000e-01
1.2250000000000008e-01, 6.1250000000000571e-01, 5.0566962705000451e-01, -1.5540956497755340e-01, 9.3963969013766924e-01, 5.0000000000000000e-01
1.2600000000000008e-01, 6.3000000000000655e-01, 5.0140350330000527e-01, -1.5586340935671533e-01, 9.4437972349416544e-01, 5.0000000000000000e-01
1.2950000000000009e-01, 6.4750000000000729e-01, 4.9701720705000602e-01, -1.5590512680333068e-01, 9.4683432567927117e-01, 5.0000000000000000e-01
1.3300000000000009e-01, 6.6500000000000803e-01, 4.9251073830000669e-01, -1.5553149932777138e-01, 9.4698565147777625e-01, 5.0000000000000000e-01
1.3650000000000009e-01, 6.8250000000000888e-01, 4.8788409705000740e-01, -1.5474232799472284e-01, 9.4483259770293615e-01, 5.0000000000000000e-01
1.4000000000000010e-01, 7.0000000000001006e-01, 4.8313728330000816e-01, -1.5354043726235089e-01, 9.4039082725912526e-01, 5.0000000000000000e-01
1.4350000000000010e-01, 7.1750000000001113e-01, 4.7827029705000901e-01, -1.5193161356320586e-01, 9.3369242854503154e-01, 5.0000000000000000e-01
1.4700000000000010e-01, 7.3500000000001209e-01, 4.7328313830000995e-01, -1.4992448052686372e-01, 9.2478522350648507e-01, 5.0000000000000000e-01
1.5050000000000011e-01, 7.5250000000001316e-01, 4.6817580705001094e-01, -1.4753031570299480e-01, 9.1373175128256690e-01, 5.0000000000000000e-01
1.5400000000000011e-01, 7.7000000000001445e-01, 4.6294830330001191e-01, -1.4476281575008906e-01, 9.0060796607035765e-01, 5.0000000000000000e-01
1.5750000000000011e-01, 7.8750000000001552e-01, 4.5760062705001298e-01, -1.4163781878220164e-01, 8.8550169741143536e-01, 5.0000000000000000e-01
1.6100000000000012e-01, 8.0500000000001670e-01, 4.5213277830001414e-01, -1.3817299377267905e-01, 8.6851092779435790e-01, 5.0000000000000000e-01
1.6450000000000012e-01, 8.2250000000001777e-01, 4.4654475705001534e-01, -1.3438750758771936e-01, 8.4974194620440524e-01, 5.0000000000000000e-01
1.6800000000000012e-01, 8.4000000000001895e-01, 4.4083656330001653e-01, -1.3030168033223824e-01, 8.2930743685974584e-01, 5.0000000000000000e-01
1.7048952203429529e-01, 8.5244761017149573e-01, 4.3670323200933608e-01, -1.2722427116175883e-01, 8.1382319124741487e-01, 5.0000000000000000e-01
1.7500000000000013e-01, 8.7499224902467410e-01, 4.2907529382098319e-01, -1.2131394688650339e-01, 7.8413380802306776e-01, 4.7995904537029971e-01
1.7850000000000013e-01, 8.9244808515387630e-01, 4.2307136105855897e-01, -1.1645517767871739e-01, 7.5971376308784377e-01, 4.6458352157384925e-01
1.8200000000000013e-01, 9.0983796913885984e-01, 4.1703330908196956e-01, -1.1138169661296729e-01, 7.3402967904405703e-01, 4.4942771932530723e-01
1.8550000000000014e-01, 9.2713406647531094e-01, 4.1099832991703733e-01, -1.0611453938737769e-01, 7.0702792533010739e-01, 4.3455284650018178e-01
1.8900000000000014e-01, 9.4431059261367889e-01, 4.0500411580326678e-01, -1.0067428798524691e-01, 6.7865384873807766e-01, 4.2002076165225266e-01
1.9250000000000014e-01, 9.6134407208396311e-01, 3.9908874053577803e-01, -9.5080939817760973e-02, 6.4885307858472818e-01, 4.0589385321686333e-01
1.9600000000000015e-01, 9.7821360932377177e-01, 3.9329052848375795e-01, -8.9353771042403315e-02, 6.1757323381513130e-01, 3.9223489228558434e-01
1.9950000000000015e-01, 9.9490117104334963e-01, 3.8764790786001940e-01, -8.3511195396778953e-02, 5.8476607681164827e-01, 3.7910684886777885e-01
2.0300000000000015e-01, 1.0113918787394316e+00, 3.8219924385571064e-01, -7.7570620719216610e-02, 5.5039014069736003e-01, 3.6657266006188849e-01
2.0650000000000016e-01, 1.0276743081468378e+00, 3.7698264610004661e-01, -7.1548306364689826e-02, 5.1441382746862496e-01, 3.5469493739443320e-01
2.1000000000000016e-01, 1.0437407897365303e+00, 3.7203574373986353e-01, -6.5459225916987329e-02, 4.7681893137325071e-01, 3.4353560016744294e-01
2.1350000000000016e-01, 1.0595877005048608e+00, 3.6739542071949394e-01, -5.9316940899407200e-02, 4.3760448357231535e-01, 3.3315542278662680e-01
2.1700000000000016e-01, 1.0752157325260276e+00, 3.6309750368931432e-01, -5.3133492468148663e-02, 3.9679074381332402e-01, 3.2361348679232738e-01
2.2050000000000017e-01, 1.0906301181544351e+00, 3.5917639603057788e-01, -4.6919319158996914e-02, 3.5442308737546629e-01, 3.1496653328995244e-01
2.2400000000000017e-01, 1.1058407859723618e+00, 3.5566465446545975e-01, -4.0683209444302856e-02, 3.1057546052899065e-01, 3.0726821918658087e-01
2.2750000000000017e-01, 1.1208624168657206e+00, 3.5259250975176826e-01, -3.4432297856662804e-02, 2.6535302133568678e-01, 3.0056829036661209e-01
2.3100000000000018e-01, 1.1357143673227983e+00, 3.4998734052157110e-01, -2.8172112535046707e-02, 2.1889356085269351e-01, 2.9491169663449707e-01
2.3450000000000018e-01, 1.1504204290750653e+00, 3.4787311874105181e-01, -2.1906680049588876e-02, 1.7136733114912539e-01, 2.9033768534691801e-01
2.3800000000000018e-01, 1.1650084018666969e+00, 3.4626985517777698e-01, -1.5638690231700191e-02, 1.2297500181406307e-01, 2.8687892116831198e-01
2.4150000000000019e-01, 1.1795094701381088e+00, 3.4519308192291337e-01, -9.3697196224919871e-03, 7.3943627411179533e-02, 2.8456068670502216e-01
2.4500000000000019e-01, 1.1939573935112273e+00, 3.4465341359009583e-01, -3.1005074615394687e-03, 2.4520717861320197e-02, 2.8340022020900446e-01
2.4850000000000019e-01, 1.2083875429262723e+00, 3.4465622765824511e-01, 3.1687266093410101e-03, -2.5033264671701846e-02, 2.8340624154535732e-01
2.5200000000000017e-01, 1.2228358345316546e+00, 3.4520149614453743e-01, 9.4379380021148620e-03, -7.4453450263479479e-02, 2.8457870529820356e-01
2.5550000000000017e-01, 1.2373376279775077e+00, 3.4628378649138863e-01, 1.5706903430481776e-02, -1.2347946794960718e-01, 2.8690880206879543e-01
2.5900000000000017e-01, 1.2519266610404889e+00, 3.4789243157168298e-01, 2.1974876556771213e-02, -1.7186398273071998e-01, 2.9037920785167776e-01
2.6250000000000018e-01, 1.2666340871123356e+00, 3.5001185075899993e-01, 2.8240270648226037e-02, -2.1938018489972291e-01, 2.9496456023683149e-01
2.6600000000000018e-01, 1.2814876674784188e+00, 3.5262198975670439e-01, 3.4500383083403113e-02, -2.6582770136596595e-01, 3.0063212240223047e-01
2.6950000000000018e-01, 1.2965111500194597e+00, 3.5569883865464724e-01, 4.0751172487572450e-02, -3.1103660768244223e-01, 3.0734258358480693e-01
2.7300000000000019e-01, 1.3117238439714405e+00, 3.5921498665284335e-01, 4.6987094522074321e-02, -3.5486945140769971e-01, 3.1505093989043553e-01
2.7650000000000019e-01, 1.3271403813985463e+00, 3.6314017642436747e-01, 5.3200997672186022e-02, -3.9722140595806221e-01, 3.2370740064734804e-01
2.8000000000000019e-01, 1.3427706420224121e+00, 3.6744182987772933e-01, 5.9384076266714943e-02, -4.3801883484152421e-01, 3.3325827304350958e-01
2.8350000000000020e-01, 1.3586198104928802e+00, 3.7208552690846819e-01, 6.5525874846958099e-02, -4.7721664040223244e-01, 3.4364678818631911e-01
2.8700000000000020e-01, 1.3746885332046006e+00, 3.7703542820792307e-01, 7.1614336016402352e-02, -5.1479480198114447e-01, 3.5481384394592302e-01
2.9050000000000020e-01, 1.3909731440621900e+00, 3.8225464064473458e-01, 7.7635883006742332e-02, -5.5075448639814539e-01, 3.6669865147661185e-01
2.9400000000000021e-01, 1.4074659333710835e+00, 3.8770552884194465e-01, 8.3575528211495137e-02, -5.8511405659655669e-01, 3.7923928218750613e-01
2.9750000000000021e-01, 1.4241554397758167e+00, 3.9334997944013472e-01, 8.9416999622526583e-02, -6.1790522957769045e-01, 3.9237311946053971e-01
3.0100000000000021e-01, 1.4410267507847010e+00, 3.9914962564403489e-01, 9.5142878200693087e-02, -6.4916955700846912e-01, 4.0603722447170321e-01
3.0450000000000021e-01, 1.4580618021841367e+00, 4.0506603947627662e-01, 1.0073474049071436e-01, -6.7895533173811629e-01, 4.2016862817300266e-01
3.0800000000000022e-01, 1.4752396704695252e+00, 4.1106089841778026e-01, 1.0617330209084677e-01, -7.0731496539773875e-01, 4.3470456257238788e-01
3.1150000000000022e-01, 1.4925368550588194e+00, 4.1709613191997130e-01, 1.1143855878498186e-01, -7.3430283953234710e-01, 4.4958264398718034e-01
3.1500000000000022e-01, 1.5099275490411608e+00, 4.2313405228481971e-01, 1.1650992316786252e-01, -7.5997360271779479e-01, 4.6474102000887813e-01
3.1850000000000023e-01, 1.5273838981516588e+00, 4.2913747318089929e-01, 1.2136635544116588e-01, -7.8438086937622065e-01, 4.8011849002905627e-01
3.2200000000000023e-01, 1.5448762485212182e+00, 4.3506981841358811e-01, 1.2598648768404710e-01, -8.0757626669514415e-01, 4.9565460773177455e-01
3.2314497398895686e-01, 1.5506012144847037e+00, 4.3698900855669554e-01, 1.2744297169049221e-01, -8.1490956626902944e-01, 5.0076139914110662e-01
3.2900000000000024e-01, 1.5798762595619467e+00, 4.4660358340430639e-01, 1.3443156503128495e-01, -8.4994528010491011e-01, 5.0076139914110662e-01
3.3250000000000024e-01, 1.5973762087640677e+00, 4.5219035289474929e-01, 1.3821382926117712e-01, -8.6869639448379354e-01, 5.0076139914110662e-01
3.3600000000000024e-01, 1.6148761579661886e+00, 4.5765694988519229e-01, 1.4167522708003519e-01, -8.8566815876512728e-01, 5.0076139914110662e-01
3.3950000000000025e-01, 1.6323761071683094e+00, 4.6300337437563532e-01, 1.4479660539702827e-01, -9.0075436035430423e-01, 5.0076139914110662e-01
3.4300000000000025e-01, 1.6498760563704304e+00, 4.6822962636607857e-01, 1.4756031254287016e-01, -9.1385711272164638e-01, 5.0076139914110662e-01
3.4650000000000025e-01, 1.6673760055725513e+00, 4.7333570585652174e-01, 1.4995053106054834e-01, -9.2488870087826669e-01, 5.0076139914110662e-01
3.5000000000000026e-01, 1.6848759547746719e+00, 4.7832161284696484e-01, 1.5195358801277731e-01, -9.3377330217194510e-01, 5.0076139914110662e-01
3.5350000000000026e-01, 1.7023759039767923e+00, 4.8318734733740792e-01, 1.5355823224227480e-01, -9.4044852382138966e-01, 5.0076139914110662e-01
3.5700000000000026e-01, 1.7198758531789129e+00, 4.8793290932785133e-01, 1.5475586868952226e-01, -9.4486670231472447e-01, 5.0076139914110662e-01
3.6050000000000026e-01, 1.7373758023810335e+00, 4.9255829881829460e-01, 1.5554074109874769e-01, -9.4699591659721383e-01, 5.0076139914110662e-01
3.6400000000000027e-01, 1.7548757515831539e+00, 4.9706351580873798e-01, 1.5591005615450623e-01, -9.4682067646502777e-01, 5.0076139914110662e-01
3.6750000000000027e-01, 1.7723757007852743e+00, 5.0144856029918139e-01, 1.5586404422873337e-01, -9.4434225943526284e-01, 5.0076139914110662e-01
3.7100000000000027e-01, 1.7898756499873945e+00, 5.0571343228962495e-01, 1.5540595435584925e-01, -9.3957868288061230e-01, 5.0076139914110662e-01
3.7450000000000028e-01, 1.8073755991895146e+00, 5.0985813178006845e-01, 1.5454198364301927e-01, -9.3256431257717520e-01, 5.0076139914110662e-01
3.7800000000000028e-01, 1.8248755483916352e+00, 5.1388265877051198e-01, 1.5328114386347710e-01, -9.2334912290379290e-01, 5.0076139914110662e-01
3.8150000000000028e-01, 1.8423754975937554e+00, 5.1778701326095566e-01, 1.5163507041164972e-01, -9.1199763741137829e-01, 5.0076139914110662e-01
3.8500000000000029e-01, 1.8598754467958754e+00, 5.2157119525139928e-01, 1.4961778086753608e-01, -8.9858758995265287e-01, 5.0076139914110662e-01
3.8850000000000029e-01, 1.8773753959979955e+00, 5.2523520474184293e-01, 1.4724539205842030e-01, -8.8320835566073741e-01, 5.0076139914110662e-01
3.9200000000000029e-01, 1.8948753452001157e+00, 5.2877904173228651e-01, 1.4453580564200408e-01, -8.6595920736470455e-01, 5.0076139914110662e-01
3.9550000000000030e-01, 1.9123752944022359e+00, 5.3220270622273036e-01, 1.4150837283071355e-01, -8.4694745633346313e-01, 5.0076139914110662e-01
3.9900000000000030e-01, 1.9298752436043558e+00, 5.3550619821317424e-01, 1.3818354895493981e-01, -8.2628653667190877e-01, 5.0076139914110662e-01
4.0250000000000030e-01, 1.9473751928064758e+00, 5.3868951770361806e-01, 1.3458254798930372e-01, -8.0409408951202976e-01, 5.0076139914110662e-01
4.0600000000000031e-01, 1.9648751420085961e+00, 5.4175266469406214e-01, 1.3072700648015545e-01, -7.8049009933813107e-01, 5.0076139914110662e-01
4.0950000000000031e-01, 1.9823750912107154e+00, 5.4469563918450603e-01, 1.2663866489762998e-01, -7.5559512693914344e-01, 5.0076139914110662e-01
4.1300000000000031e-01, 1.9998750404128349e+00, 5.4751844117494997e-01, 1.2233907320064226e-01, -7.2952867663268528e-01, 5.0076139914110662e-01
4.1650000000000031e-01, 2.0173749896149547e+00, 5.5022107066539405e-01, 1.1784932568728512e-01, -7.0240772588999878e-01, 5.0076139914110662e-01
4.2000000000000032e-01, 2.0348749388170750e+00, 5.5280352765583807e-01, 1.1318982875447189e-01, -6.7434543745760289e-01, 5.0076139914110662e-01
4.2350000000000032e-01, 2.0523748880191950e+00, 5.5526581214628212e-01, 1.0838010368376214e-01, -6.4545006571505503e-01, 5.0076139914110662e-01
4.2700000000000032e-01, 2.0698748372213140e+00, 5.5760792413672611e-01, 1.0343862510957835e-01, -6.1582406090778918e-01, 5.0076139914110662e-01
4.3050000000000033e-01, 2.0873747864234331e+00, 5.5982986362717013e-01, 9.8382694838906326e-02, -5.8556336941999865e-01, 5.0076139914110662e-01
4.3400000000000033e-01, 2.1048747356255526e+00, 5.6193163061761409e-01, 9.3228349494415025e-02, -5.5475692161375667e-01, 5.0076139914110662e-01
4.3750000000000033e-01, 2.1223746848276717e+00, 5.6391322510805819e-01, 8.7990299867612282e-02, -5.2348629551469772e-01, 5.0076139914110662e-01
4.4100000000000034e-01, 2.1398746340297916e+00, 5.6577464709850223e-01, 8.2681899284369864e-02, -4.9182554138447399e-01, 5.0076139914110662e-01
4.4450000000000034e-01, 2.1573745832319116e+00, 5.6751589658894630e-01, 7.7315137918678972e-02, -4.5984115018794558e-01, 5.0076139914110662e-01
4.4800000000000034e-01, 2.1748745324340311e+00, 5.6913697357939030e-01, 7.1900659880253126e-02, -4.2759214835170573e-01, 5.0076139914110662e-01
4.5150000000000035e-01, 2.1923744816361510e+00, 5.7063787806983435e-01, 6.6447799819295272e-02, -3.9513030075415234e-01, 5.0076139914110662e-01
4.5500000000000035e-01, 2.2098744308382705e+00, 5.7201861006027832e-01, 6.0964635983618454e-02, -3.6250040495133967e-01, 5.0076139914110662e-01
4.5850000000000035e-01, 2.2273743800403900e+00, 5.7327916955072244e-01, 5.5458056799523925e-02, -3.2974066039821082e-01, 5.0076139914110662e-01
4.6200000000000035e-01, 2.2448743292425091e+00, 5.7441955654116650e-01, 4.9933838332430071e-02, -2.9688309800299501e-01, 5.0076139914110662e-01
4.6550000000000036e-01, 2.2623742784446281e+00, 5.7543977103161048e-01, 4.4396730280116342e-02, -2.6395405699883273e-01, 5.0076139914110662e-01
4.6900000000000036e-01, 2.2798742276467476e+00, 5.7633981302205450e-01, 3.8850548471937002e-02, -2.3097469789396116e-01, 5.0076139914110662e-01
4.7250000000000036e-01, 2.2973741768488676e+00, 5.7711968251249857e-01, 3.3298272170311428e-02, -1.9796154205270602e-01, 5.0076139914110662e-01
4.7600000000000037e-01, 2.3148741260509871e+00, 5.7777937950294256e-01, 2.7742144782489361e-02, -1.6492703018799770e-01, 5.0076139914110662e-01
4.7950000000000037e-01, 2.3323740752531066e+00, 5.7831890399338659e-01, 2.2183776882607139e-02, -1.3188009366550127e-01, 5.0076139914110662e-01
4.8300000000000037e-01, 2.3498740244552256e+00, 5.7873825598383066e-01, 1.6624250707830867e-02, -9.8826733982228757e-02, 5.0076139914110662e-01
4.8650000000000038e-01, 2.3673739736573451e+00, 5.7903743547427478e-01, 1.1064225523425284e-02, -6.5770607063739189e-02, 5.0076139914110662e-01
4.9000000000000038e-01, 2.3848739228594642e+00, 5.7921644246471893e-01, 5.5040434467937428e-03, -3.2713610106542015e-02, 5.0076139914110662e-01
4.9346354275357773e-01, 2.4021915863585992e+00, 5.7927528347454960e-01, 1.7525927934165737e-06, -8.0456079839586782e-07, 5.0076139914110662e-01
4.9700000000000039e-01, 2.4198738212637032e+00, 5.7921393894560702e-01, -5.6163723993532541e-03, 3.3400670468390459e-02, 5.0076139914110662e-01
5.0050000000000039e-01, 2.4373737704658227e+00, 5.7903242843605107e-01, -1.1176553097427756e-02, 6.6457659780862266e-02, 5.0076139914110662e-01
5.0400000000000034e-01, 2.4548737196679418e+00, 5.7873074542649516e-01, -1.6736572308349955e-02, 9.9513753573671218e-02, 5.0076139914110662e-01
5.0750000000000028e-01, 2.4723736688700613e+00, 5.7830888991693929e-01, -2.2296082401657029e-02, 1.3256702407788726e-01, 5.0076139914110662e-01
5.1100000000000023e-01, 2.4898736180721803e+00, 5.7776686190738336e-01, -2.7854416396832029e-02, 1.6561377258337090e-01, 5.0076139914110662e-01
5.1450000000000018e-01, 2.5073735672742998e+00, 5.7710466139782746e-01, -3.3410482145750937e-02, 1.9864794263234345e-01, 5.0076139914110662e-01
5.1800000000000013e-01, 2.5248735164764193e+00, 5.7632228838827149e-01, -3.8962656980887557e-02, 2.3166053579579615e-01, 5.0076139914110662e-01
5.2150000000000007e-01, 2.5423734656785384e+00, 5.7541974287871556e-01, -4.4508683242923383e-02, 2.6463903232659902e-01, 5.0076139914110662e-01
5.2500000000000002e-01, 2.5598734148806574e+00, 5.7439702486915967e-01, -5.0045565297324048e-02, 2.9756682006960694e-01, 5.0076139914110662e-01
5.2849999999999997e-01, 2.5773733640827765e+00, 5.7325413435960371e-01, -5.5569468881274370e-02, 3.3042263629466317e-01, 5.0076139914110662e-01
5.3199999999999992e-01, 2.5948733132848965e+00, 5.7199107135004779e-01, -6.1075623886864480e-02, 3.6318002858517662e-01, 5.0076139914110662e-01
5.3549999999999986e-01, 2.6123732624870155e+00, 5.7060783584049191e-01, -6.6558231978568930e-02, 3.9580684253505166e-01, 5.0076139914110662e-01
5.3899999999999981e-01, 2.6298732116891355e+00, 5.6910442783093607e-01, -7.2010380755575920e-02, 4.2826474573978657e-01, 5.0076139914110662e-01
5.4249999999999976e-01, 2.6473731608912545e+00, 5.6748084732138027e-01, -7.7423966492368393e-02, 4.6050879935787775e-01, 5.0076139914110662e-01
5.4599999999999971e-01, 2.6648731100933740e+00, 5.6573709431182451e-01, -8.2789627810891955e-02, 4.9248709029284177e-01, 5.0076139914110662e-01
5.4949999999999966e-01, 2.6823730592954931e+00, 5.6387316880226868e-01, -8.8096692937873089e-02, 5.2414043871107108e-01, 5.0076139914110662e-01
5.5299999999999960e-01, 2.6998730084976121e+00, 5.6188907079271277e-01, -9.3333143461607801e-02, 5.5540219705675276e-01, 5.0076139914110662e-01
5.5649999999999955e-01, 2.7173729576997316e+00, 5.5978480028315691e-01, -9.8485597701700595e-02, 5.8619815782951201e-01, 5.0076139914110662e-01
5.5999999999999950e-01, 2.7348729069018511e+00, 5.5756035727360120e-01, -1.0353931689455849e-01, 6.1644658788578788e-01, 5.0076139914110662e-01
5.6349999999999945e-01, 2.7523728561039706e+00, 5.5521574176404531e-01, -1.0847823740121727e-01, 6.4605840704586981e-01, 5.0076139914110662e-01
5.6699999999999939e-01, 2.7698728053060897e+00, 5.5275095375448957e-01, -1.1328503199410825e-01, 6.7493752795687711e-01, 5.0076139914110662e-01
5.7049999999999934e-01, 2.7873727545082088e+00, 5.5016599324493387e-01, -1.1794120286113714e-01, 7.0298137184265075e-01, 5.0076139914110662e-01
5.7399999999999929e-01, 2.8048727037103283e+00, 5.4746086023537810e-01, -1.2242720856897515e-01, 7.3008157257291306e-01, 5.0076139914110662e-01
5.7749999999999924e-01, 2.8223726529124469e+00, 5.4463555472582248e-01, -1.2672262629007192e-01, 7.5612487628579395e-01, 5.0076139914110662e-01
5.8099999999999918e-01, 2.8398726021145664e+00, 5.4169007671626690e-01, -1.3080634977637445e-01, 7.8099423924209099e-01, 5.0076139914110662e-01
5.8449999999999913e-01, 2.8573725513166859e+00, 5.3862442620671114e-01, -1.3465682230765411e-01, 8.0457011962962710e-01, 5.0076139914110662e-01
5.8799999999999908e-01, 2.8748725005188045e+00, 5.3543860319715553e-01, -1.3825230247232689e-01, 8.2673195143870981e-01, 5.0076139914110662e-01
5.9149999999999903e-01, 2.8923724497209240e+00, 5.3213260768759985e-01, -1.4157115919541191e-01, 8.4735978052626304e-01, 5.0076139914110662e-01
5.9499999999999897e-01, 2.9098723989230431e+00, 5.2870643967804432e-01, -1.4459219080139946e-01, 8.6633603396446046e-01, 5.0076139914110662e-01
5.9849999999999892e-01, 2.9273723481251621e+00, 5.2516009916848883e-01, -1.4729496138402412e-01, 8.8354738536401245e-01, 5.0076139914110662e-01
6.0199999999999887e-01, 2.9448722973272825e+00, 5.2149358615893315e-01, -1.4966014635055444e-01, 8.9888667107431763e-01, 5.0076139914110662e-01
6.0549999999999882e-01, 2.9623722465294029e+00, 5.1770690064937763e-01, -1.5166987778382154e-01, 9.1225480537289405e-01, 5.0076139914110662e-01
6.0899999999999876e-01, 2.9798721957315242e+00, 5.1380004263982193e-01, -1.5330807938174698e-01, 9.2356263785730730e-01, 5.0076139914110662e-01
6.1249999999999871e-01, 2.9973721449336446e+00, 5.0977301213026660e-01, -1.5456078032387335e-01, 9.3273269397774772e-01, 5.0076139914110662e-01
6.1599999999999866e-01, 3.0148720941357641e+00, 5.0562580912071142e-01, -1.5541639744508293e-01, 9.3970073981856272e-01, 5.0076139914110662e-01
6.1949999999999861e-01, 3.0323720433378845e+00, 5.0135843361115628e-01, -1.5586597571754199e-01, 9.4441711567994724e-01, 5.0076139914110662e-01
6.2299999999999855e-01, 3.0498719925400049e+00, 4.9697088560160113e-01, -1.5590337815985716e-01, 9.4684778921053803e-01, 5.0076139914110662e-01
6.2649999999999850e-01, 3.0673719417421257e+00, 4.9246316509204596e-01, -1.5552541798259137e-01, 9.4697508821436582e-01, 5.0076139914110662e-01
6.2999999999999845e-01, 3.0848718909442456e+00, 4.8783527208249094e-01, -1.5473192783842057e-01, 9.4479808467445192e-01, 5.0076139914110662e-01
6.3349999999999840e-01, 3.1023718401463660e+00, 4.8308720657293613e-01, -1.5352576346554558e-01, 9.4033261495718257e-01, 5.0076139914110662e-01
6.3699999999999835e-01, 3.1198717893484860e+00, 4.7821896856338131e-01, -1.5191274159909521e-01, 9.3361093550281760e-01, 5.0076139914110662e-01
6.4049999999999829e-01, 3.1373717385506064e+00, 4.7323055805382647e-01, -1.4990151455407466e-01, 9.2468102733093149e-01, 5.0076139914110662e-01
6.4399999999999824e-01, 3.1548716877527263e+00, 4.6812197504427167e-01, -1.4750338637080604e-01, 9.1360557648330998e-01, 5.0076139914110662e-01
6.4749999999999819e-01, 3.1723716369548463e+00, 4.6289321953471718e-01, -1.4473207751158818e-01, 9.0046066915997369e-01, 5.0076139914110662e-01
6.5099999999999814e-01, 3.1898715861569658e+00, 4.5754429152516257e-01, -1.4160344680781567e-01, 8.8533424978956532e-01, 5.0076139914110662e-01
6.5449999999999808e-01, 3.2073715353590861e+00, 4.5207519101560789e-01, -1.3813518058578853e-01, 8.6832439709065756e-01, 5.0076139914110662e-01
6.5799999999999803e-01, 3.2248714845612061e+00, 4.4648591800605347e-01, -1.3434645950830837e-01, 8.4953747655696843e-01, 5.0076139914110662e-01
6.6149999999999798e-01, 3.2423714337633260e+00, 4.4077647249649909e-01, -1.3025761386612913e-01, 8.2908622889176908e-01, 5.0076139914110662e-01
6.6395306484937044e-01, 3.2546367224071902e+00, 4.3670323208103090e-01, -1.2722427058572119e-01, 8.1382319044517859e-01, 5.0076139914110662e-01
6.6395645474214593e-01, 3.2546536723181743e+00, 4.3669756282688627e-01, -1.2721998739401677e-01, 8.1380163002097106e-01, 5.0074626986003712e-01
6.7199999999999782e-01, 3.2948232373456956e+00, 4.2300441413121553e-01, -1.1640335272844786e-01, 7.5951496985856459e-01, 4.6517905608134197e-01
6.7549999999999777e-01, 3.3122166243621671e+00, 4.1696139858554471e-01, -1.1132765546447172e-01, 7.3384888958766159e-01, 4.5001861120324588e-01
6.7899999999999772e-01, 3.3295173199581760e+00, 4.1092001580073162e-01, -1.0605842510887760e-01, 7.0686732102583127e-01, 4.3513709313559856e-01
6.8249999999999766e-01, 3.3466995034661111e+00, 4.0491795644514939e-01, -1.0061621853638326e-01, 6.7851559761386837e-01, 4.2059635424159231e-01
6.8599999999999761e-01, 3.3637396561887711e+00, 3.9899329571136988e-01, -9.5021008809284935e-02, 6.4873929248870821e-01, 4.0645878246708822e-01
6.8949999999999756e-01, 3.3806168317980045e+00, 3.9318436245002580e-01, -8.9292048969433463e-02, 6.1748591344266690e-01, 3.9278715500016309e-01
6.9299999999999751e-01, 3.3973129383066225e+00, 3.8752959257327463e-01, -8.3447731351547844e-02, 5.8470704359126735e-01, 3.7964445562494636e-01
6.9649999999999745e-01, 3.4138130301546954e+00, 3.8206736247337586e-01, -7.7505444566656714e-02, 5.5036095468854063e-01, 3.6709364437400049e-01
6.9999999999999740e-01, 3.4301056073657969e+00, 3.7683579683186108e-01, -7.1481431336672230e-02, 5.1441569207984572e-01, 3.5519736657080914e-01
7.0349999999999735e-01, 3.4461829158179365e+00, 3.7187254430125882e-01, -6.5390651555462240e-02, 4.7685258631445804e-01, 3.4401758832435148e-01
7.0699999999999730e-01, 3.4620412391010329e+00, 3.6721451354554119e-01, -5.9246656240432148e-02, 4.3767009002819168e-01, 3.3361514620172206e-01
7.1049999999999724e-01, 3.4776811675245756e+00, 3.6289756212391927e-01, -5.3061479325039351e-02, 3.9688776777146673e-01, 3.2404920174888996e-01
7.1399999999999719e-01, 3.4931078243103744e+00, 3.5895613172079044e-01, -4.6845555337213601e-02, 3.5455018923309040e-01, 3.1537659644459398e-01
7.1749999999999714e-01, 3.5083310232662011e+00, 3.5542282604823849e-01, -4.0607671694425015e-02, 3.1073040152055637e-01, 3.0765111012293250e-01
7.2099999999999709e-01, 3.5233653274237886e+00, 3.5232793283913905e-01, -3.4354964373078611e-02, 2.6553259848595273e-01, 3.0092263577737655e-01
7.2449999999999704e-01, 3.5382299757999212e+00, 3.4969889878645505e-01, -2.8092964825960434e-02, 2.1909358241415450e-01, 2.9523629522968942e-01
7.2799999999999698e-01, 3.5529486473097918e+00, 3.4755977562659751e-01, -2.1825704049693993e-02, 1.7158264284198421e-01, 2.9063153220212190e-01
7.3149999999999693e-01, 3.5675490383914137e+00, 3.4593066555113849e-01, -1.5555876600394022e-02, 1.2319957075136433e-01, 2.8714123006266440e-01
7.3499999999999688e-01, 3.5820622446809360e+00, 3.4482720274589362e-01, -9.2850632668900757e-03, 7.4170684985361224e-02, 2.8479090880284252e-01
7.3849999999999683e-01, 3.5965219561135453e+00, 3.4426011263284489e-01, -3.0140064228028388e-03, 2.4742956539443937e-02, 2.8359805757412887e-01
7.4199999999999677e-01, 3.6109634966896569e+00, 3.4423488934165042e-01, 3.2570726668848674e-03, -2.4823452629966793e-02, 2.8357165421602576e-01
7.4549999999999672e-01, 3.6254227604919289e+00, 3.4475162386285230e-01, 9.5281293831844631e-03, -7.4263709848051473e-02, 2.8471191113667899e-01
7.4899999999999667e-01, 3.6399351103613657e+00, 3.4580500115574286e-01, 1.5798941739393439e-02, -1.2331721462915012e-01, 2.8701026917860778e-01
7.5249999999999662e-01, 3.6545343109753814e+00, 3.4738446657903754e-01, 2.2068765408569040e-02, -1.7173615387188462e-01, 2.9044964001099377e-01
7.5599999999999656e-01, 3.6692515632366689e+00, 3.4947454399733707e-01, 2.8336015476438506e-02, -2.1929302749260515e-01, 2.9500487636774364e-01
7.5949999999999651e-01, 3.6841146922871149e+00, 3.5205527353409249e-01, 3.4597989838035387e-02, -2.6578660963183404e-01, 3.0064343150253509e-01
7.6299999999999646e-01, 3.6991475213115028e+00, 3.5510272861883019e-01, 4.0850645123462190e-02, -3.1104601792565972e-01, 3.0732615689585041e-01
7.6649999999999641e-01, 3.7143694414236870e+00, 3.5858957060543689e-01, 4.7088431302721397e-02, -3.5493279410524425e-01, 3.1500818191603863e-01
7.6999999999999635e-01, 3.7297951686510951e+00, 3.6248560388143491e-01, 5.3304186407014786e-02, -3.9734111019837576e-01, 3.2363982069722175e-01
7.7349999999999630e-01, 3.7454346650204653e+00, 3.6675830285017225e-01, 5.9489088681315978e-02, -4.3819637584351517e-01, 3.3316745846233753e-01
7.7699999999999625e-01, 3.7612931929345415e+00, 3.7137329221161414e-01, 6.5632660335289930e-02, -4.7745261899903868e-01, 3.4353438022782207e-01
7.8049999999999620e-01, 3.7773714699564902e+00, 3.7629477135500233e-01, 7.1722815043185853e-02, -5.1508904455803517e-01, 3.5468151681702054e-01
7.8399999999999614e-01, 3.7936658933118030e+00, 3.8148588122785199e-01, 7.7745940422719970e-02, -5.5110615478265867e-01, 3.6654809475551381e-01
7.8749999999999609e-01, 3.8101688081195251e+00, 3.8690901718126630e-01, 8.3687006716356219e-02, -5.8552175939911388e-01, 3.7907218650837859e-01
7.9099999999999604e-01, 3.8268687991537229e+00, 3.9252609429294238e-01, 8.9529693578803929e-02, -6.1836712839471986e-01, 3.9219116525386033e-01
7.9449999999999599e-01, 3.8437509914933816e+00, 3.9829877270929875e-01, 9.5256527955375758e-02, -6.4968346331896576e-01, 4.0584207334462891e-01
7.9799999999999593e-01, 3.8607973502953472e+00, 4.0418865050980446e-01, 1.0084902732272234e-01, -6.7951879189775444e-01, 4.1996191655186349e-01
8.0149999999999588e-01, 3.8779869736412058e+00, 4.1015743071569882e-01, 1.0628784386362407e-01, -7.0792533308749572e-01, 4.3448789708753754e-01
8.0499999999999583e-01, 3.8952963753157350e+00, 4.1616706811759646e-01, 1.1155290634787353e-01, -7.3495733536433505e-01, 4.4935759833595845e-01
8.0849999999999578e-01, 3.9126997560279420e+00, 4.2217990025390334e-01, 1.1662355753059994e-01, -7.6066936233490734e-01, 4.6450913278522349e-01
8.1199999999999573e-01, 3.9301692629372842e+00, 4.2815876602822384e-01, 1.2147868571428212e-01, -7.8511498098186827e-01, 4.7988126334821796e-01
8.1549999999999567e-01, 3.9476752378278932e+00, 4.3406711441816020e-01, 1.2609684978208402e-01, -8.0834579979908328e-01, 4.9541350626127800e-01
8.1670169577375229e-01, 3.9536885950627991e+00, 4.3607295532369517e-01, 1.2762391462443909e-01, -8.1605067005987342e-01, 5.0077252631964353e-01
8.1671701611978365e-01, 3.9537652574847053e+00, 4.3609844046233925e-01, 1.2764318246236495e-01, -8.1614801709522411e-01, 5.0077252631964353e-01
8.2599999999999552e-01, 4.0002169515466894e+00, 4.5111714841660105e-01, 1.3831355379737362e-01, -8.6956264522821969e-01, 5.0077252631964353e-01
8.2949999999999546e-01, 4.0177308168420423e+00, 4.5656025919506876e-01, 1.4176958045750204e-01, -8.8655713704443362e-01, 5.0077252631964353e-01
8.3299999999999541e-01, 4.0352446821373951e+00, 4.6188319747353651e-01, 1.4488456305417222e-01, -9.0166038450874653e-01, 5.0077252631964353e-01
8.3649999999999536e-01, 4.0527585474327470e+00, 4.6708596325200430e-01, 1.4764079450033982e-01, -9.1477419377482172e-01, 5.0077252631964353e-01
8.3999999999999531e-01, 4.0702724127280989e+00, 4.7216855653047213e-01, 1.5002241221955379e-01, -9.2581059964597601e-01, 5.0077252631964353e-01
8.4349999999999525e-01, 4.0877862780234508e+00, 4.7713097730894000e-01, 1.5201570997595015e-01, -9.3469359481423664e-01, 5.0077252631964353e-01
8.4699999999999520e-01, 4.1053001433188019e+00, 4.8197322558740785e-01, 1.5360941637608277e-01, -9.4136067427958414e-01, 5.0077252631964353e-01
8.5049999999999515e-01, 4.1228140086141529e+00, 4.8669530136587569e-01, 1.5479493008032996e-01, -9.4576413970411688e-01, 5.0077252631964353e-01
8.5399999999999510e-01, 4.1403278739095049e+00, 4.9129720464434373e-01, 1.5556650300355607e-01, -9.4787211534299132e-01, 5.0077252631964353e-01
8.5749999999999504e-01, 4.1578417392048568e+00, 4.9577893542281182e-01, 1.5592136451517757e-01, -9.4766923679024473e-01, 5.0077252631964353e-01
8.6099999999999499e-01, 4.1753556045002087e+00, 5.0014049370128000e-01, 1.5585978180580309e-01, -9.4515698573925211e-01, 5.0077252631964353e-01
8.6449999999999494e-01, 4.1928694697955615e+00, 5.0438187947974822e-01, 1.5538505404936803e-01, -9.4035365760910938e-01, 5.0077252631964353e-01
8.6799999999999489e-01, 4.2103833350909126e+00, 5.0850309275821648e-01, 1.5450344059838797e-01, -9.3329396335467596e-01, 5.0077252631964353e-01
8.7149999999999483e-01, 4.2278972003862645e+00, 5.1250413353668500e-01, 1.5322402601553423e-01, -9.2402828100531076e-01, 5.0077252631964353e-01
8.7499999999999478e-01, 4.2454110656816182e+00, 5.1638500181515345e-01, 1.5155852719080160e-01, -9.1262158604189381e-01, 5.0077252631964353e-01
8.7849999999999473e-01, 4.2629249309769692e+00, 5.2014569759362217e-01, 1.4952104986308187e-01, -8.9915210119827949e-01, 5.0077252631964353e-01
8.8199999999999468e-01, 4.2804387962723194e+00, 5.2378622087209070e-01, 1.4712780351720062e-01, -8.8370971543577315e-01, 5.0077252631964353e-01
8.8549999999999462e-01, 4.2979526615676713e+00, 5.2730657165055939e-01, 1.4439678480967366e-01, -8.6639422839505331e-01, 5.0077252631964353e-01
8.8899999999999457e-01, 4.3154665268630215e+00, 5.3070674992902800e-01, 1.4134744016579029e-01, -8.4731347934363310e-01, 5.0077252631964353e-01
8.9249999999999452e-01, 4.3329803921583716e+00, 5.3398675570749665e-01, 1.3800031833744508e-01, -8.2658142045110949e-01, 5.0077252631964353e-01
8.9599999999999447e-01, 4.3504942574537226e+00, 5.3714658898596523e-01, 1.3437672316223512e-01, -8.0431619118052056e-01, 5.0077252631964353e-01
8.9949999999999442e-01, 4.3680081227490737e+00, 5.4018624976443397e-01, 1.3049837591703231e-01, -7.8063824588542841e-01, 5.0077252631964353e-01
9.0299999999999436e-01, 4.3855219880444247e+00, 5.4310573804290274e-01, 1.2638709540140758e-01, -7.5566857972708956e-01, 5.0077252631964353e-01
9.0649999999999431e-01, 4.4030358533397758e+00, 5.4590505382137156e-01, 1.2206450249209978e-01, -7.2952709029469232e-01, 5.0077252631964353e-01
9.0999999999999426e-01, 4.4205497186351277e+00, 5.4858419709984052e-01, 1.1755175428597561e-01, -7.0233110330722437e-01, 5.0077252631964353e-01
9.1349999999999421e-01, 4.4380635839304787e+00, 5.5114316787830953e-01, 1.1286931145453448e-01, -6.7419408248845503e-01, 5.0077252631964353e-01
9.1699999999999415e-01, 4.4555774492258280e+00, 5.5358196615677824e-01, 1.0803674083194095e-01, -6.4522453482784237e-01, 5.0077252631964353e-01
9.2049999999999410e-01, 4.4730913145211781e+00, 5.5590059193524710e-01, 1.0307255397442273e-01, -6.1552511531901233e-01, 5.0077252631964353e-01
9.2399999999999405e-01, 4.4906051798165283e+00, 5.5809904521371589e-01, 9.7994081193715915e-02, -5.8519192841795575e-01, 5.0077252631964353e-01
9.2749999999999400e-01, 4.5081190451118793e+00, 5.6017732599218484e-01, 9.2817379678290110e-02, -5.5431401853345841e-01, 5.0077252631964353e-01
9.3099999999999394e-01, 4.5256329104072304e+00, 5.6213543427065382e-01, 8.7557173357856469e-02, -5.2297303654846394e-01, 5.0077252631964353e-01
9.3449999999999389e-01, 4.5431467757025814e+00, 5.6397337004912274e-01, 8.2226821968857819e-02, -4.9124306827415520e-01, 5.0077252631964353e-01
9.3799999999999384e-01, 4.5606606409979333e+00, 5.6569113332759169e-01, 7.6838316072327606e-02, -4.5919060682171753e-01, 5.0077252631964353e-01
9.4149999999999379e-01, 4.5781745062932844e+00, 5.6728872410606057e-01, 7.1402294897349450e-02, -4.2687465155243259e-01, 5.0077252631964353e-01
9.4499999999999373e-01, 4.5956883715886345e+00, 5.6876614238452960e-01, 6.5928083757804179e-02, -3.9434691557054857e-01, 5.0077252631964353e-01
9.4849999999999368e-01, 4.6132022368839847e+00, 5.7012338816299857e-01, 6.0423747898444138e-02, -3.6165212432423754e-01, 5.0077252631964353e-01
9.5199999999999363e-01, 4.6307161021793348e+00, 5.7136046144146757e-01, 5.4896159861612344e-02, -3.2882838918467427e-01, 5.0077252631964353e-01
9.5549999999999358e-01, 4.6482299674746850e+00, 5.7247736221993661e-01, 4.9351077719726563e-02, -2.9590764128072089e-01, 5.0077252631964353e-01
9.5899999999999352e-01, 4.6657438327700360e+00, 5.7347409049840559e-01, 4.3793231809061042e-02, -2.6291611247717095e-01, 5.0077252631964353e-01
9.6249999999999347e-01, 4.6832576980653862e+00, 5.7435064627687460e-01, 3.8226417949061765e-02, -2.2987485231822480e-01, 5.0077252631964353e-01
9.6599999999999342e-01, 4.7007715633607363e+00, 5.7510702955534354e-01, 3.2653595428369341e-02, -1.9680027140452583e-01, 5.0077252631964353e-01
9.6949999999999337e-01, 4.7182854286560865e+00, 5.7574324033381252e-01, 2.7076988387681897e-02, -1.6370470360721817e-01, 5.0077252631964353e-01
9.7299999999999331e-01, 4.7357992939514375e+00, 5.7625927861228166e-01, 2.1498189474940272e-02, -1.3059698088306462e-01, 5.0077252631964353e-01
9.7649999999999326e-01, 4.7533131592467877e+00, 5.7665514439075072e-01, 1.5918264961476636e-02, -9.7483016191270810e-02, 5.0077252631964353e-01
9.7999999999999321e-01, 4.7708270245421387e+00, 5.7693083766921971e-01, 1.0337860715984240e-02, -6.4366391167317530e-02, 5.0077252631964353e-01
9.8349999999999316e-01, 4.7883408898374897e+00, 5.7708635844768863e-01, 4.7573086258850313e-03, -3.1248946277817408e-02, 5.0077252631964353e-01
9.8627951153252280e-01, 4.8022494585710884e+00, 5.7712425292947156e-01, 3.2551626524875523e-04, -4.9487528610426641e-03, 5.0077252631964353e-01
9.9049999999999305e-01, 4.8233686204281883e+00, 5.7703688250462670e-01, -6.4038417122167270e-03, 3.4986199467737629e-02, 5.0077252631964353e-01
9.9399999999999300e-01, 4.8408824857235393e+00, 5.7683188578309563e-01, -1.1984386266393067e-02, 6.8103602567120045e-02, 5.0077252631964353e-01
9.9749999999999295e-01, 4.8583963510188903e+00, 5.7650671656156460e-01, -1.7564757883826613e-02, 1.0122004665365605e-01, 5.0077252631964353e-01
1.0009999999999930e+00, 4.8759102163142423e+00, 5.7606137484003361e-01, -2.3144594581053592e-02, 1.3433352436450124e-01, 5.0077252631964353e-01
1.0044999999999931e+00, 4.8934240816095933e+00, 5.7549586061850255e-01, -2.8723208367638510e-02, 1.6744022047996768e-01, 5.0077252631964353e-01
1.0079999999999931e+00, 4.9109379469049443e+00, 5.7481017389697153e-01, -3.4299478865077455e-02, 2.0053392199198833e-01, 5.0077252631964353e-01
1.0114999999999932e+00, 4.9284518122002963e+00, 5.7400431467544055e-01, -3.9871747401836868e-02, 2.3360543081296789e-01, 5.0077252631964353e-01
1.0149999999999932e+00, 4.9459656774956491e+00, 5.7307828295390961e-01, -4.5437712033278579e-02, 2.6664198161354946e-01, 5.0077252631964353e-01
1.0184999999999933e+00, 4.9634795427910001e+00, 5.7203207873237860e-01, -5.0994324094135679e-02, 2.9962666815907096e-01, 5.0077252631964353e-01
1.0219999999999934e+00, 4.9809934080863512e+00, 5.7086570201084763e-01, -5.6537687132910408e-02, 3.3253788285486302e-01, 5.0077252631964353e-01
1.0254999999999934e+00, 4.9985072733817031e+00, 5.6957915278931659e-01, -6.2062959398360353e-02, 3.6534877598949073e-01, 5.0077252631964353e-01
1.0289999999999935e+00, 5.0160211386770541e+00, 5.6817243106778559e-01, -6.7564261255108699e-02, 3.9802674231222779e-01, 5.0077252631964353e-01
1.0324999999999935e+00, 5.0335350039724052e+00, 5.6664553684625452e-01, -7.3034589302132261e-02, 4.3053294478103682e-01, 5.0077252631964353e-01
1.0359999999999936e+00, 5.0510488692677562e+00, 5.6499847012472360e-01, -7.8465739244258481e-02, 4.6282188684996106e-01, 5.0077252631964353e-01
1.0394999999999937e+00, 5.0685627345631072e+00, 5.6323123090319260e-01, -8.3848239911390177e-02, 4.9484104657573430e-01, 5.0077252631964353e-01
1.0429999999999937e+00, 5.0860765998584583e+00, 5.6134381918166154e-01, -8.9171301113671553e-02, 5.2653058745097459e-01, 5.0077252631964353e-01
1.0464999999999938e+00, 5.1035904651538102e+00, 5.5933623496013052e-01, -9.4422778280977351e-02, 5.5782316231407836e-01, 5.0077252631964353e-01
1.0499999999999938e+00, 5.1211043304491621e+00, 5.5720847823859943e-01, -9.9589157034384090e-02, 5.8864382779101565e-01, 5.0077252631964353e-01
1.0534999999999939e+00, 5.1386181957445132e+00, 5.5496054901706859e-01, -1.0465556091378002e-01, 6.1891008714843920e-01, 5.0077252631964353e-01
1.0569999999999939e+00, 5.1561320610398660e+00, 5.5259244729553747e-01, -1.0960578549241491e-01, 6.4853207947437119e-01, 5.0077252631964353e-01
1.0604999999999940e+00, 5.1736459263352179e+00, 5.5010417307400639e-01, -1.1442236193740216e-01, 6.7741293215007659e-01, 5.0077252631964353e-01
1.0639999999999941e+00, 5.1911597916305690e+00, 5.4749572635247545e-01, -1.1908665264596839e-01, 7.0544929119653965e-01, 5.0077252631964353e-01
1.0674999999999941e+00, 5.2086736569259209e+00, 5.4476710713094445e-01, -1.2357898117438780e-01, 7.3253204178946318e-01, 5.0077252631964353e-01
1.0709999999999942e+00, 5.2261875222212719e+00, 5.4191831540941338e-01, -1.2787879771686864e-01, 7.5854722591491097e-01, 5.0077252631964353e-01
1.0744999999999942e+00, 5.2437013875166247e+00, 5.3894935118788212e-01, -1.3196488054831312e-01, 7.8337715946097763e-01, 5.0077252631964353e-01
1.0779999999999943e+00, 5.2612152528119749e+00, 5.3586021446635113e-01, -1.3581557256608368e-01, 8.0690174394940040e-01, 5.0077252631964353e-01
1.0814999999999944e+00, 5.2787291181073286e+00, 5.3265090524481995e-01, -1.3940905067533860e-01, 8.2899996039969370e-01, 5.0077252631964353e-01
1.0849999999999944e+00, 5.2962429834026814e+00, 5.2932142352328881e-01, -1.4272362430043978e-01, 8.4955152471059192e-01, 5.0077252631964353e-01
1.0884999999999945e+00, 5.3137568486980324e+00, 5.2587176930175783e-01, -1.4573805766086986e-01, 8.6843867482649884e-01, 5.0077252631964353e-01
1.0919999999999945e+00, 5.3312707139933826e+00, 5.2230194258022700e-01, -1.4843190892800445e-01, 8.8554805151595239e-01, 5.0077252631964353e-01
1.0954999999999946e+00, 5.3487845792887354e+00, 5.1861194335869620e-01, -1.5078587797834622e-01, 9.0077262682137660e-01, 5.0077252631964353e-01
1.0989999999999946e+00, 5.3662984445840882e+00, 5.1480177163716545e-01, -1.5278215324139510e-01, 9.1401362748818027e-01, 5.0077252631964353e-01
1.1024999999999947e+00, 5.3838123098794393e+00, 5.1087142741563463e-01, -1.5440474727669778e-01, 9.2518239589203166e-01, 5.0077252631964353e-01
1.1059999999999948e+00, 5.4013261751747912e+00, 5.0682091069410407e-01, -1.5563981034413635e-01, 9.3420212892864030e-01, 5.0077252631964353e-01
1.1094999999999948e+00, 5.4188400404701440e+00, 5.0265022147257343e-01, -1.5647591128415694e-01, 9.4100943562229911e-01, 5.0077252631964353e-01
1.1129999999999949e+00, 5.4363539057654968e+00, 4.9835935975104284e-01, -1.5690427571442267e-01, 9.4555565803459429e-01, 5.0077252631964353e-01
1.1164999999999949e+00, 5.4538677710608479e+00, 4.9394832552951257e-01, -1.5691897271372060e-01, 9.4780790651152647e-01, 5.0077252631964353e-01
1.1199999999999950e+00, 5.4713816363561980e+00, 4.8941711880798239e-01, -1.5651704287644513e-01, 9.4774976980382886e-01, 5.0077252631964353e-01
1.1234999999999951e+00, 5.4888955016515499e+00, 4.8476573958645208e-01, -1.5569856277043936e-01, 9.4538167251499472e-01, 5.0077252631964353e-01
1.1269999999999951e+00, 5.5064093669469028e+00, 4.7999418786492182e-01, -1.5446664326216653e-01, 9.4072086581359282e-01, 5.0077252631964353e-01
1.1304999999999952e+00, 5.5239232322422565e+00, 4.7510246364339143e-01, -1.5282736178553755e-01, 9.3380105183312945e-01, 5.0077252631964353e-01
1.1339999999999952e+00, 5.5414370975376066e+00, 4.7009056692186163e-01, -1.5078963119483962e-01, 9.2467165640192406e-01, 5.0077252631964353e-01
1.1374999999999953e+00, 5.5589509628329576e+00, 4.6495849770033149e-01, -1.4836501030975227e-01, 9.1339677842910838e-01, 5.0077252631964353e-01
1.1409999999999954e+00, 5.5764648281283105e+00, 4.5970625597880138e-01, -1.4556746335736262e-01, 9.0005385590125686e-01, 5.0077252631964353e-01
1.1444999999999954e+00, 5.5939786934236597e+00, 4.5433384175727187e-01, -1.4241307718870808e-01, 8.8473209771957628e-01, 5.0077252631964353e-01
1.1479999999999955e+00, 5.6114925587190116e+00, 4.4884125503574240e-01, -1.3891974635159243e-01, 8.6753073728552388e-01, 5.0077252631964353e-01
1.1514999999999955e+00, 5.6290064240143645e+00, 4.4322849581421203e-01, -1.3510683668797357e-01, 8.4855716699541195e-01, 5.0077252631964353e-01
1.1549999999999956e+00, 5.6465202893097164e+00, 4.3749556409268231e-01, -1.3099483820692737e-01, 8.2792501326320567e-01, 5.0077252631964353e-01
1.1562576092714016e+00, 5.6528133177021722e+00, 4.3540627697736778e-01, -1.2944835382210920e-01, 8.2012904053675728e-01, 5.0077252631964353e-01
1.1619999999999957e+00, 5.6815295257782212e+00, 4.2569536849013662e-01, -1.2195909476243910e-01, 7.8227089542131634e-01, 4.7523541648373119e-01
1.1654999999999958e+00, 5.6989808090451097e+00, 4.1968782210251887e-01, -1.1707876865471827e-01, 7.5758441542704480e-01, 4.5988668311739139e-01
1.1689999999999958e+00, 5.7163573478939780e+00, 4.1365754188843973e-01, -1.1198552944221611e-01, 7.3161412382464053e-01, 4.4477522683517179e-01
1.1724999999999959e+00, 5.7336317046366041e+00, 4.0764185854574253e-01, -1.0670051782564166e-01, 7.0430592656277047e-01, 4.2996249881246745e-01
1.1759999999999959e+00, 5.7507785606565474e+00, 4.0167857426868669e-01, -1.0124440104698053e-01, 6.7560500910708632e-01, 4.1551056857588620e-01
1.1794999999999960e+00, 5.7677749793938373e+00, 3.9580584211835579e-01, -9.5637238572736760e-02, 6.4545724745632715e-01, 4.0148199742628193e-01
1.1829999999999961e+00, 5.7846006813214617e+00, 3.9006203233553338e-01, -8.9898341985972893e-02, 6.1381103712148299e-01, 3.8793968283262587e-01
1.1864999999999961e+00, 5.8012383304249520e+00, 3.8448558202571942e-01, -8.4046130599410532e-02, 5.8061958110727885e-01, 3.7494666339416954e-01
1.1899999999999962e+00, 5.8176738305752158e+00, 3.7911482337565067e-01, -7.8097985204065648e-02, 5.4584365810099744e-01, 3.6256587217247599e-01
1.1934999999999962e+00, 5.8338966279455660e+00, 3.7398778455302645e-01, -7.2070103450485576e-02, 5.0945485804462542e-01, 3.5085982545300637e-01
1.1969999999999963e+00, 5.8499000126846532e+00, 3.6914195627880231e-01, -6.5977361611102417e-02, 4.7143922500029439e-01, 3.3989023386767581e-01
1.2004999999999963e+00, 5.8656814089519571e+00, 3.6461401636181345e-01, -5.9833188796022778e-02, 4.3180118508717008e-01, 3.2971752424275752e-01
1.2039999999999964e+00, 5.8812426372994597e+00, 3.6043950459489088e-01, -5.3649460967440984e-02, 3.9056756338405824e-01, 3.2040026389204873e-01
1.2074999999999965e+00, 5.8965901275434440e+00, 3.5665244197605200e-01, -4.7436423138155381e-02, 3.4779141449743273e-01, 3.1199448494759002e-01
1.2109999999999965e+00, 5.9117350546283367e+00, 3.5328489156259502e-01, -4.1202648683417678e-02, 3.0355531974288719e-01, 3.0455291441220839e-01
1.2144999999999966e+00, 5.9266933655836178e+00, 3.5036646412770200e-01, -3.4955044513457087e-02, 2.5797375382208670e-01, 2.9812412623147860e-01
1.2179999999999966e+00, 5.9414856643360183e+00, 3.4792377997830898e-01, -2.8698909687751080e-02, 2.1119411498486526e-01, 2.9275164369517409e-01
1.2214999999999967e+00, 5.9561369245103020e+00, 3.4597990804166157e-01, -2.2438052752502234e-02, 1.6339606082863098e-01, 2.8847303228834237e-01
1.2249999999999968e+00, 5.9706760098164668e+00, 3.4455381342255398e-01, -1.6174969655851745e-02, 1.1478890692864423e-01, 2.8531903329064556e-01
1.2284999999999968e+00, 5.9851349972037182e+00, 3.4365985241013014e-01, -9.9110797632609420e-03, 6.5607022825094161e-02, 2.8331279406416338e-01
1.2319999999999969e+00, 5.9995483185170446e+00, 3.4330735740582929e-01, -3.6470126719503641e-03, 1.6103382348924000e-02, 2.8246925102020071e-01
1.2354999999999969e+00, 6.0139517584579512e+00, 3.4350035111081018e-01, 2.6170661374607649e-03, -3.3458343796305905e-02, 2.8279471393120131e-01
1.2389999999999970e+00, 6.0283813661465420e+00, 3.4423741927251594e-01, 8.8811066049349942e-03, -8.2812566683161212e-02, 2.8428668626276898e-01
1.2424999999999971e+00, 6.0428723499819599e+00, 3.4551175551427399e-01, 1.5144820491725405e-02, -1.3170071847998957e-01, 2.8693393695622238e-01
1.2459999999999971e+00, 6.0574580279743087e+00, 3.4731137323796263e-01, 2.1407341504011058e-02, -1.7987961811843106e-01, 2.9071681747152589e-01
1.2494999999999972e+00, 6.0721688975301218e+00, 3.4961946211529332e-01, 2.7666916282262890e-02, -2.2712861197224626e-01, 2.9560779723830255e-01
1.2529999999999972e+00, 6.0870318719369951e+00, 3.5241485371323678e-01, 3.3920640227735138e-02, -2.7325500866117375e-01, 3.0157217407437026e-01
1.2564999999999973e+00, 6.1020697092750211e+00, 3.5567255453574675e-01, 4.0164247799489711e-02, -3.1809754996912670e-01, 3.0856890595259628e-01
1.2599999999999973e+00, 6.1173006378992962e+00, 3.5936430523588431e-01, 4.6391962119352530e-02, -3.6152789009562020e-01, 3.1655150719597419e-01
1.2634999999999974e+00, 6.1327381644508350e+00, 3.6345913096299559e-01, 5.2596404102141774e-02, -4.0345025653124833e-01, 3.2546895586181707e-01
1.2669999999999975e+00, 6.1483910381377225e+00, 3.6792385696157753e-01, 5.8768557450682400e-02, -4.4379960883806646e-01, 3.3526656732005916e-01
1.2704999999999975e+00, 6.1642633389960881e+00, 3.7272357372017029e-01, 6.4897783018600635e-02, -4.8253868842920794e-01, 3.4588680056580678e-01
1.2739999999999976e+00, 6.1803546572555099e+00, 3.7782204493457522e-01, 7.0971874348627492e-02, -5.1965436651681896e-01, 3.5726997588468906e-01
1.2774999999999976e+00, 6.1966603341224991e+00, 3.8318205845250664e-01, 7.6977145558747448e-02, -5.5515366314345416e-01, 3.6935489379161945e-01
1.2809999999999977e+00, 6.2131717395833324e+00, 3.8876572490278094e-01, 8.2898542970093927e-02, -5.8905974529614047e-01, 3.8207935454716457e-01
1.2844999999999978e+00, 6.2298765685959880e+00, 3.9453473091869967e-01, 8.8719772676652195e-02, -6.2140813500619385e-01, 3.9538058419630190e-01
1.2879999999999978e+00, 6.2467591426428459e+00, 4.0045055472694491e-01, 9.4423437435001228e-02, -6.5224328022724076e-01, 4.0919557771499299e-01
1.2914999999999979e+00, 6.2638007080499207e+00, 4.0647465134008559e-01, 9.9991177539905718e-02, -6.8161557435380815e-01, 4.2346137179283894e-01
1.2949999999999979e+00, 6.2809797260755706e+00, 4.1256861378056997e-01, 1.0540381163745086e-01, -7.0957885549174604e-01, 4.3811526052396449e-01
1.2984999999999980e+00, 6.2982721521404068e+00, 4.1869431551300273e-01, 1.1064147458331292e-01, -7.3618837777573798e-01, 4.5309496648711167e-01
1.3019999999999980e+00, 6.3156517033508113e+00, 4.2481403828843428e-01, 1.1568375042391182e-01, -7.6149922049715635e-01, 4.6833877858181833e-01
1.3054999999999981e+00, 6.3330901142592282e+00, 4.3089058842451450e-01, 1.2050979937310292e-01, -7.8556508684541537e-01, 4.8378566602789458e-01
1.3089999999999982e+00, 6.3505573814947152e+00, 4.3688740388645642e-01, 1.2509847823867520e-01, -8.0843743709128657e-01, 4.9937537639308172e-01
1.3092995580906559e+00, 6.3520527035154712e+00, 4.3739579221250657e-01, 1.2547949870921901e-01, -8.1034118309658498e-01, 5.0071437924253459e-01
1.3159999999999983e+00, 6.3854993399049409e+00, 4.4853744470407381e-01, 1.3347852242983810e-01, -8.5004491983832142e-01, 5.0071437924253459e-01
1.3194999999999983e+00, 6.4029703110658067e+00, 4.5418221098477463e-01, 1.3722792201716194e-01, -8.6840575742365356e-01, 5.0071437924253459e-01
1.3229999999999984e+00, 6.4204412822266681e+00, 4.5970680476547493e-01, 1.4065677991301337e-01, -8.8498904562900627e-01, 5.0071437924253459e-01
1.3264999999999985e+00, 6.4379122533875304e+00, 4.6511122604617539e-01, 1.4374640216199913e-01, -8.9969111797447077e-01, 5.0071437924253459e-01
1.3299999999999985e+00, 6.4553832245483926e+00, 4.7039547482687555e-01, 1.4647962008680857e-01, -9.1241676634041580e-01, 5.0071437924253459e-01
1.3334999999999986e+00, 6.4728541957092567e+00, 4.7555955110757636e-01, 1.4884111379851067e-01, -9.2308103497913307e-01, 5.0071437924253459e-01
1.3369999999999986e+00, 6.4903251668701190e+00, 4.8060345488827683e-01, 1.5081771223308971e-01, -9.3161088435380834e-01, 5.0071437924253459e-01
1.3404999999999987e+00, 6.5077961380309812e+00, 4.8552718616897755e-01, 1.5239865951258649e-01, -9.3794666823212236e-01, 5.0071437924253459e-01
1.3439999999999988e+00, 6.5252671091918435e+00, 4.9033074494967793e-01, 1.5357583813169540e-01, -9.4204337135738070e-01, 5.0071437924253459e-01
1.3474999999999988e+00, 6.5427380803527067e+00, 4.9501413123037868e-01, 1.5434394072961893e-01, -9.4387156200152433e-01, 5.0071437924253459e-01
1.3509999999999989e+00, 6.5602090515135707e+00, 4.9957734501107970e-01, 1.5470058393458599e-01, -9.4341802328473146e-01, 5.0071437924253459e-01
1.3544999999999989e+00, 6.5776800226744339e+00, 5.0402038629178070e-01, 1.5464635987539258e-01, -9.4068603883032564e-01, 5.0071437924253459e-01
1.3579999999999990e+00, 6.5951509938352952e+00, 5.0834325507248168e-01, 1.5418482336094869e-01, -9.3569532166953528e-01, 5.0071437924253459e-01
1.3614999999999990e+00, 6.6126219649961584e+00, 5.1254595135318270e-01, 1.5332241522632070e-01, -9.2848158916045542e-01, 5.0071437924253459e-01
1.3649999999999991e+00, 6.6300929361570198e+00, 5.1662847513388344e-01, 1.5206832482028310e-01, -9.1909580041901751e-01, 5.0071437924253459e-01
1.3684999999999992e+00, 6.6475639073178812e+00, 5.2059082641458432e-01, 1.5043429692453242e-01, -9.0760308559826519e-01, 5.0071437924253459e-01
1.3719999999999992e+00, 6.6650348784787443e+00, 5.2443300519528557e-01, 1.4843439033425040e-01, -8.9408140710784256e-01, 5.0071437924253459e-01
1.3754999999999993e+00, 6.6825058496396075e+00, 5.2815501147598665e-01, 1.4608469694342494e-01, -8.7862000181441013e-01, 5.0071437924253459e-01
1.3789999999999993e+00, 6.6999768208004689e+00, 5.3175684525668765e-01, 1.4340303112084474e-01, -8.6131765849034159e-01, 5.0071437924253459e-01
1.3824999999999994e+00, 6.7174477919613276e+00, 5.3523850653738858e-01, 1.4040859979935300e-01, -8.4228088830867587e-01, 5.0071437924253459e-01
1.3859999999999995e+00, 6.7349187631221881e+00, 5.3859999531808989e-01, 1.3712166358293706e-01, -8.2162204552788765e-01, 5.0071437924253459e-01
1.3894999999999995e+00, 6.7523897342830477e+00, 5.4184131159879090e-01, 1.3356319875763509e-01, -7.9945745318873462e-01, 5.0071437924253459e-01
1.3929999999999996e+00, 6.7698607054439108e+00, 5.4496245537949251e-01, 1.2975456922361461e-01, -7.7590558382850849e-01, 5.0071437924253459e-01
1.3964999999999996e+00, 6.7873316766047731e+00, 5.4796342666019393e-01, 1.2571721606963798e-01, -7.5108533803034627e-01, 5.0071437924253459e-01
1.3999999999999997e+00, 6.8048026477656345e+00, 5.5084422544089540e-01, 1.2147237124479605e-01, -7.2511445660284213e-01, 5.0071437924253459e-01
1.4034999999999997e+00, 6.8222736189264959e+00, 5.5360485172159668e-01, 1.1704080019397806e-01, -6.9810809337674551e-01, 5.0071437924253459e-01
1.4069999999999998e+00, 6.8397445900873581e+00, 5.5624530550229823e-01, 1.1244257682704202e-01, -6.7017756730672295e-01, 5.0071437924253459e-01
1.4104999999999999e+00, 6.8572155612482204e+00, 5.5876558678299981e-01, 1.0769689274801839e-01, -6.4142930456057978e-01, 5.0071437924253459e-01
1.4139999999999999e+00, 6.8746865324090818e+00, 5.6116569556370111e-01, 1.0282190137698587e-01, -6.1196397410420733e-01, 5.0071437924253459e-01
1.4175000000000000e+00, 6.8921575035699441e+00, 5.6344563184440277e-01, 9.7834596508891356e-02, -5.8187581425503743e-01, 5.0071437924253459e-01
1.4210000000000000e+00, 6.9096284747308072e+00, 5.6560539562510426e-01, 9.2750723760513201e-02, -5.5125214161520486e-01, 5.0071437924253459e-01
1.4245000000000001e+00, 6.9270994458916686e+00, 5.6764498690580556e-01, 8.7584722893750952e-02, -5.2017303122797054e-01, 5.0071437924253459e-01
1.4280000000000002e+00, 6.9445704170525309e+00, 5.6956440568650712e-01, 8.2349698237238034e-02, -4.8871115255211928e-01, 5.0071437924253459e-01
1.4315000000000002e+00, 6.9620413882133931e+00, 5.7136365196720862e-01, 7.7057414358176729e-02, -4.5693174546031851e-01, 5.0071437924253459e-01
1.4350000000000003e+00, 6.9795123593742536e+00, 5.7304272574791015e-01, 7.1718313740781123e-02, -4.2489271827411895e-01, 5.0071437924253459e-01
1.4385000000000003e+00, 6.9969833305351141e+00, 5.7460162702861162e-01, 6.6341553442181955e-02, -3.9264485103760910e-01, 5.0071437924253459e-01
1.4420000000000004e+00, 7.0144543016959755e+00, 5.7604035580931312e-01, 6.0935057658014088e-02, -3.6023208701749121e-01, 5.0071437924253459e-01
1.4455000000000005e+00, 7.0319252728568360e+00, 5.7735891209001455e-01, 5.5505583393860823e-02, -3.2769189688109102e-01, 5.0071437924253459e-01
1.4490000000000005e+00, 7.0493962440176983e+00, 5.7855729587071614e-01, 5.0058796670739820e-02, -2.9505570129041525e-01, 5.0071437924253459e-01
1.4525000000000006e+00, 7.0668672151785596e+00, 5.7963550715141765e-01, 4.4599357000544002e-02, -2.6234933935687033e-01, 5.0071437924253459e-01
1.4560000000000006e+00, 7.0843381863394210e+00, 5.8059354593211909e-01, 3.9131008154267670e-02, -2.2959357199233346e-01, 5.0071437924253459e-01
1.4595000000000007e+00, 7.1018091575002833e+00, 5.8143141221282046e-01, 3.3656673582787414e-02, -1.9680461106075672e-01, 5.0071437924253459e-01
1.4630000000000007e+00, 7.1192801286611438e+00, 5.8214910599352188e-01, 2.8178555151479892e-02, -1.6399466690650169e-01, 5.0071437924253459e-01
1.4665000000000008e+00, 7.1367510998220052e+00, 5.8274662727422333e-01, 2.2698234089882287e-02, -1.3117250816609255e-01, 5.0071437924253459e-01
1.4700000000000009e+00, 7.1542220709828666e+00, 5.8322397605492471e-01, 1.7216773397954226e-02, -9.8344029657487342e-02, 5.0071437924253459e-01
1.4735000000000009e+00, 7.1716930421437288e+00, 5.8358115233562624e-01, 1.1734821073305309e-02, -6.5512824821975429e-02, 5.0071437924253459e-01
1.4770000000000010e+00, 7.1891640133045875e+00, 5.8381815611632759e-01, 6.2527137956924208e-03, -3.2680760701845321e-02, 5.0071437924253459e-01
1.4805000000000010e+00, 7.2066349844654480e+00, 5.8393498739702909e-01, 7.7058080467349330e-04, 1.5144601080935012e-04, 5.0071437924253459e-01
1.4821526876569531e+00, 7.2148847154347395e+00, 5.8394838479871947e-01, -1.8180634399544275e-03, 1.5654700339327920e-02, 5.0071437924253459e-01
1.4875000000000012e+00, 7.2415769267871726e+00, 5.8380813245843199e-01, -1.0193658827690905e-02, 6.5815713315202237e-02, 5.0071437924253459e-01
1.4910000000000012e+00, 7.2590478979480348e+00, 5.8356444623913351e-01, -1.5675608555263603e-02, 9.8646903748746101e-02, 5.0071437924253459e-01
1.4945000000000013e+00, 7.2765188691088953e+00, 5.8320058751983483e-01, -2.1157062253900013e-02, 1.3147534347637047e-01, 5.0071437924253459e-01
1.4980000000000013e+00, 7.2939898402697567e+00, 5.8271655630053620e-01, -2.6637368570032644e-02, 1.6429742044647389e-01, 5.0071437924253459e-01
1.5015000000000014e+00, 7.3114608114306181e+00, 5.8211235258123761e-01, -3.2115460197876783e-02, 1.9710721596334113e-01, 5.0071437924253459e-01
1.5050000000000014e+00, 7.3289317825914804e+00, 5.8138797636193895e-01, -3.7589750642130264e-02, 2.2989593218938770e-01, 5.0071437924253459e-01
1.5085000000000015e+00, 7.3464027537523418e+00, 5.8054342764264033e-01, -4.3058031846815129e-02, 2.6265132445055367e-01, 5.0071437924253459e-01
1.5120000000000016e+00, 7.3638737249132031e+00, 5.7957870642334164e-01, -4.8517373234317061e-02, 2.9535714136188707e-01, 5.0071437924253459e-01
1.5155000000000016e+00, 7.3813446960740654e+00, 5.7849381270404288e-01, -5.3964023015834875e-02, 3.2799257754912686e-01, 5.0071437924253459e-01
1.5190000000000017e+00, 7.3988156672349277e+00, 5.7728874648474426e-01, -5.9393312803673555e-02, 3.6053174468050980e-01, 5.0071437924253459e-01
1.5225000000000017e+00, 7.4162866383957882e+00, 5.7596350776544569e-01, -6.4799566884363655e-02, 3.9294316834497806e-01, 5.0071437924253459e-01
1.5260000000000018e+00, 7.4337576095566504e+00, 5.7451809654614705e-01, -7.0176017819297748e-02, 4.2518932001934523e-01, 5.0071437924253459e-01
1.5295000000000019e+00, 7.4512285807175127e+00, 5.7295251282684834e-01, -7.5514730321768739e-02, 4.5722619493187205e-01, 5.0071437924253459e-01
1.5330000000000019e+00, 7.4686995518783759e+00, 5.7126675660754977e-01, -8.0806535694239498e-02, 4.8900294848712522e-01, 5.0071437924253459e-01
1.5365000000000020e+00, 7.4861705230392372e+00, 5.6946082788825114e-01, -8.6040979390568720e-02, 5.2046160547468501e-01, 5.0071437924253459e-01
1.5400000000000020e+00, 7.5036414942001004e+00, 5.6753472666895244e-01, -9.1206284545467600e-02, 5.5153685782340467e-01, 5.0071437924253459e-01
1.5435000000000021e+00, 7.5211124653609618e+00, 5.6548845294965377e-01, -9.6289334431554977e-02, 5.8215596731780672e-01, 5.0071437924253459e-01
1.5470000000000022e+00, 7.5385834365218223e+00, 5.6332200673035526e-01, -1.0127567709175782e-01, 6.1223879128684988e-01, 5.0071437924253459e-01
1.5505000000000022e+00, 7.5560544076826845e+00, 5.6103538801105668e-01, -1.0614955506359174e-01, 6.4169794743857589e-01, 5.0071437924253459e-01
1.5540000000000023e+00, 7.5735253788435459e+00, 5.5862859679175836e-01, -1.1089396341751054e-01, 6.7043913570913738e-01, 5.0071437924253459e-01
1.5575000000000023e+00, 7.5909963500044073e+00, 5.5610163307245952e-01, -1.1549073853664948e-01, 6.9836163058683054e-01, 5.0071437924253459e-01
1.5610000000000024e+00, 7.6084673211652696e+00, 5.5345449685316106e-01, -1.1992067991127324e-01, 7.2535895651766824e-01, 5.0071437924253459e-01
1.5645000000000024e+00, 7.6259382923261327e+00, 5.5068718813386253e-01, -1.2416370633549452e-01, 7.5131975408718510e-01, 5.0071437924253459e-01
1.5680000000000025e+00, 7.6434092634869950e+00, 5.4779970691456403e-01, -1.2819904697175111e-01, 7.7612883955980894e-01, 5.0071437924253459e-01
1.5715000000000026e+00, 7.6608802346478573e+00, 5.4479205319526558e-01, -1.3200546671971458e-01, 7.9966845465190051e-01, 5.0071437924253459e-01
1.5750000000000026e+00, 7.6783512058087195e+00, 5.4166422697596717e-01, -1.3556152385324047e-01, 8.2181969524575016e-01, 5.0071437924253459e-01
1.5785000000000027e+00, 7.6958221769695827e+00, 5.3841622825666868e-01, -1.3884585660315682e-01, 8.4246410062140420e-01, 5.0071437924253459e-01
1.5820000000000027e+00, 7.7132931481304441e+00, 5.3504805703737057e-01, -1.4183749375693391e-01, 8.6148537587301599e-01, 5.0071437924253459e-01
1.5855000000000028e+00, 7.7307641192913064e+00, 5.3155971331807217e-01, -1.4451618288077675e-01, 8.7877121204954112e-01, 5.0071437924253459e-01
1.5890000000000029e+00, 7.7482350904521669e+00, 5.2795119709877403e-01, -1.4686272834753589e-01, 8.9421516067315121e-01, 5.0071437924253459e-01
1.5925000000000029e+00, 7.7657060616130300e+00, 5.2422250837947570e-01, -1.4885933019008382e-01, 9.0771851283522997e-01, 5.0071437924253459e-01
1.5960000000000030e+00, 7.7831770327738949e+00, 5.2037364716017709e-01, -1.5048991389106306e-01, 9.1919212803043193e-01, 5.0071437924253459e-01
1.5995000000000030e+00, 7.8006480039347572e+00, 5.1640461344087885e-01, -1.5174044076794882e-01, 9.2855815538293740e-01, 5.0071437924253459e-01
1.6030000000000031e+00, 7.8181189750956204e+00, 5.1231540722158064e-01, -1.5259918858415403e-01, 9.3575158976258188e-01, 5.0071437924253459e-01
1.6065000000000031e+00, 7.8355899462564818e+00, 5.0810602850228248e-01, -1.5305699254362301e-01, 9.4072160820942052e-01, 5.0071437924253459e-01
1.6100000000000032e+00, 7.8530609174173449e+00, 5.0377647728298414e-01, -1.5310743789797041e-01, 9.4343263802786204e-01, 5.0071437924253459e-01
1.6135000000000033e+00, 7.8705318885782081e+00, 4.9932675356368605e-01, -1.5274699691512220e-01, 9.4386511634004111e-01, 5.0071437924253459e-01
1.6170000000000033e+00, 7.8880028597390703e+00, 4.9475685734438829e-01, -1.5197510495903396e-01, 9.4201591198243861e-01, 5.0071437924253459e-01
1.6205000000000034e+00, 7.9054738308999335e+00, 4.9006678862509034e-01, -1.5079417270994105e-01, 9.3789839327272384e-01, 5.0071437924253459e-01
1.6240000000000034e+00, 7.9229448020607967e+00, 4.8525654740579244e-01, -1.4920953406616405e-01, 9.3154213910158334e-01, 5.0071437924253459e-01
1.6275000000000035e+00, 7.9404157732216563e+00, 4.8032613368649518e-01, -1.4722933174363817e-01, 9.2299230453011183e-01, 5.0071437924253459e-01
1.6310000000000036e+00, 7.9578867443825194e+00, 4.7527554746719763e-01, -1.4486434499461390e-01, 9.1230866541169886e-01, 5.0071437924253459e-01
1.6345000000000036e+00, 7.9753577155433844e+00, 4.7010478874789935e-01, -1.4212776598302365e-01, 8.9956437829178759e-01, 5.0071437924253459e-01
1.6380000000000037e+00, 7.9928286867042448e+00, 4.6481385752860216e-01, -1.3903493306906542e-01, 8.8484450134965742e-01, 5.0071437924253459e-01
1.6415000000000037e+00, 8.0102996578651062e+00, 4.5940275380930451e-01, -1.3560303050575578e-01, 8.6824432907930948e-01, 5.0071437924253459e-01
1.6450000000000038e+00, 8.0277706290259712e+00, 4.5387147759000679e-01, -1.3185076477021673e-01, 8.4986759739932916e-01, 5.0071437924253459e-01
1.6485000000000039e+00, 8.0452416001868343e+00, 4.4822002887070928e-01, -1.2779802794520542e-01, 8.2982461695046017e-01, 5.0071437924253459e-01
1.6520000000000039e+00, 8.0627125713476975e+00, 4.4244840765141191e-01, -1.2346555826136171e-01, 8.0823039064806868e-01, 5.0071437924253459e-01
1.6535633903795917e+00, 8.0705165565576813e+00, 4.3983149451514048e-01, -1.2144552436998823e-01, 7.9811439918874905e-01, 5.0071437924253459e-01
1.6535993210470035e+00, 8.0706959558878886e+00, 4.3977110456721635e-01, -1.2139850772998068e-01, 7.9788201527564218e-01, 5.0055496515041642e-01
1.6625000000000041e+00, 8.1150653458627371e+00, 4.2452340827072160e-01, -1.0900191754326734e-01, 7.3648759790848517e-01, 4.6150134089299927e-01
1.6660000000000041e+00, 8.1324119414787326e+00, 4.1844698340385394e-01, -1.0376181311657247e-01, 7.1014933287297888e-01, 4.4650855731896744e-01
1.6695000000000042e+00, 8.1496600757076010e+00, 4.1238137347010911e-01, -9.8346315982891369e-02, 6.8249064321971731e-01, 4.3181379869638437e-01
1.6730000000000043e+00, 8.1667851242266369e+00, 4.0636444230787500e-01, -9.2775116059815213e-02, 6.5345699849611238e-01, 4.1747901278522187e-01
1.6765000000000043e+00, 8.1837648602161899e+00, 4.0043438236778334e-01, -8.7067233281131612e-02, 6.2299471577482513e-01, 4.0356664054855801e-01
1.6800000000000044e+00, 8.2005797264072733e+00, 3.9462957476395760e-01, -8.1240885477059294e-02, 5.9105280073235633e-01, 3.9013945630262015e-01
1.6835000000000044e+00, 8.2172131175321503e+00, 3.8898843174362152e-01, -7.5313353287158630e-02, 5.5758523820129469e-01, 3.7726036754238901e-01
1.6870000000000045e+00, 8.2336516709907368e+00, 3.8354921694612237e-01, -6.9300844685715388e-02, 5.2255374865262727e-01, 3.6499216266190820e-01
1.6905000000000046e+00, 8.2498855616272060e+00, 3.7834983754198331e-01, -6.3218362766941469e-02, 4.8593099476505858e-01, 3.5339719359128613e-01
1.6940000000000046e+00, 8.2659087932448241e+00, 3.7342760165642214e-01, -5.7079581643385821e-02, 4.4770417369448290e-01, 3.4253698085809203e-01
1.6975000000000047e+00, 8.2817194756422694e+00, 3.6881893375732383e-01, -5.0896736553932752e-02, 4.0787887088565278e-01, 3.3247172979151079e-01
1.7010000000000047e+00, 8.2973200708509474e+00, 3.6455904121020960e-01, -4.4680535449735118e-02, 3.6648297863798635e-01, 3.2325975033239629e-01
1.7045000000000048e+00, 8.3127175868068903e+00, 3.6068152686601596e-01, -3.8440100212669373e-02, 3.2357040741203946e-01, 3.1495677859947208e-01
1.7080000000000048e+00, 8.3279236914026651e+00, 3.5721794620211073e-01, -3.2182946047446016e-02, 2.7922424958859493e-01, 3.0761520661331432e-01
1.7115000000000049e+00, 8.3429547160651243e+00, 3.5419731349451755e-01, -2.5915007226432692e-02, 2.3355901006796348e-01, 3.0128323710906241e-01
1.7150000000000050e+00, 8.3578315172763382e+00, 3.5164556942719410e-01, -1.9640716030036032e-02, 1.8672151334264706e-01, 2.9600399189059734e-01
1.7185000000000050e+00, 8.3725791683687856e+00, 3.4958503209083519e-01, -1.3363139306213698e-02, 1.3889014727807261e-01, 2.9181461395145519e-01
1.7220000000000051e+00, 8.3872264636296698e+00, 3.4803386256938040e-01, -7.0841735925683581e-03, 9.0272218347525218e-02, 2.8874541301368933e-01
1.7255000000000051e+00, 8.4018052323321069e+00, 3.4700558341516685e-01, -8.0479543712476918e-04, 4.1099367604995905e-02, 2.8681910964369539e-01
1.7290000000000052e+00, 8.4163494801165015e+00, 3.4650869075749224e-01, 5.4746411134176118e-03, -8.3787891688409891e-03, 2.8605023251679701e-01
1.7325000000000053e+00, 8.4308943962915048e+00, 3.4654639707797724e-01, 1.1754072339365887e-02, -5.7902411382422816e-02, 2.8644471610135708e-01
1.7360000000000053e+00, 8.4454752836571441e+00, 3.4711653130053610e-01, 1.8033373982610557e-02, -1.0721000091749308e-01, 2.8799973200722268e-01
1.7395000000000054e+00, 8.4601264787475223e+00, 3.4821160729448625e-01, 2.4312009745471944e-02, -1.5604709740361397e-01, 2.9070376835487394e-01
1.7430000000000054e+00, 8.4748803317942354e+00, 3.4981905399242719e-01, 3.0588697380902627e-02, -2.0417439474830357e-01, 2.9453695034328647e-01
1.7465000000000055e+00, 8.4897663072123617e+00, 3.5192158382043742e-01, 3.6861108904293942e-02, -2.5137465499856637e-01, 2.9947157517847994e-01
1.7500000000000056e+00, 8.5048102489802062e+00, 3.5449766409659461e-01, 4.3125618162254881e-02, -2.9745796106279504e-01, 3.0547281841362189e-01
1.7535000000000056e+00, 8.5200338344292348e+00, 3.5752205057219977e-01, 4.9377104613524840e-02, -3.4226506527092571e-01, 3.1249955899032789e-01
1.7570000000000057e+00, 8.5354542193447802e+00, 3.6096634328883020e-01, 5.5608817435060624e-02, -3.8566881143625209e-01, 3.2050526733380175e-01
1.7605000000000057e+00, 8.5510838601331418e+00, 3.6479953103831281e-01, 6.1812299561839652e-02, -4.2757379963493253e-01, 3.2943890420119881e-01
1.7640000000000058e+00, 8.5669304872335754e+00, 3.6898849991092492e-01, 6.7977367526415533e-02, -4.6791459999351748e-01, 3.3924578643173292e-01
1.7675000000000058e+00, 8.5829971984379707e+00, 3.7349849112421624e-01, 7.4092140272679560e-02, -5.0665289436897576e-01, 3.4986838674058435e-01
1.7710000000000059e+00, 8.5992826403335396e+00, 3.7829350199745265e-01, 8.0143108552031397e-02, -5.4377393816964759e-01, 3.6124704657039514e-01
1.7745000000000060e+00, 8.6157812492402144e+00, 3.8333663054833450e-01, 8.6115235980020050e-02, -5.7928270153350736e-01, 3.7332059205281420e-01
1.7780000000000060e+00, 8.6324835280722461e+00, 3.8859036843391054e-01, 9.1992083120858728e-02, -6.1319998726881331e-01, 3.8602685217454913e-01
1.7815000000000061e+00, 8.6493763411857554e+00, 3.9401684915709340e-01, 9.7755946832849952e-02, -6.4555874846756656e-01, 3.9930308495011074e-01
1.7850000000000061e+00, 8.6664432145374963e+00, 3.9957805910865846e-01, 1.0338800829979203e-01, -6.7640075457591431e-01, 4.1308632171597454e-01
1.7885000000000062e+00, 8.6836646328629286e+00, 4.0523601862092112e-01, 1.0886848448173737e-01, -7.0577368955361586e-01, 4.2731364184542375e-01
1.7920000000000063e+00, 8.7010183288996075e+00, 4.1095293925384085e-01, 1.1417677899994905e-01, -7.3372871378049742e-01, 4.4192239070483125e-01
1.7955000000000063e+00, 8.7184795621893265e+00, 4.1669136253236261e-01, 1.1929162961653172e-01, -7.6031848272874669e-01, 4.5685035327293905e-01
1.7990000000000064e+00, 8.7360213863860157e+00, 4.2241428407701437e-01, 1.2419125044278802e-01, -7.8559559105510224e-01, 4.7203589430282999e-01
1.8025000000000064e+00, 8.7536149051682308e+00, 4.2808526630566857e-01, 1.2885346776984091e-01, -8.0961139539135374e-01, 4.8741807458747510e-01
1.8055454426008986e+00, 8.7689417695855489e+00, 4.3294961877023230e-01, 1.3269957200724369e-01, -8.2952037096720788e-01, 5.0091566942251409e-01
1.8056979050354440e+00, 8.7697091224182007e+00, 4.3319097652181421e-01, 1.3288667990284175e-01, -8.3049314405841190e-01, 5.0091566942251409e-01
1.8130000000000066e+00, 8.8064610165621655e+00, 4.4448366006276574e-01, 1.4119122052278099e-01, -8.7344083145480578e-01, 5.0091566942251409e-01
1.8165000000000067e+00, 8.8240767323434746e+00, 4.4971096206735761e-01, 1.4468042974941370e-01, -8.9130192367232730e-01, 5.0091566942251409e-01
1.8200000000000067e+00, 8.8416924481247836e+00, 4.5481809157194952e-01, 1.4782308629104099e-01, -9.0724122372754956e-01, 5.0091566942251409e-01
1.8235000000000068e+00, 8.8593081639060909e+00, 4.5980504857654142e-01, 1.5060028665702632e-01, -9.2115390317239754e-01, 5.0091566942251409e-01
1.8270000000000068e+00, 8.8769238796873982e+00, 4.6467183308113358e-01, 1.5299497987569202e-01, -9.3294540661847658e-01, 5.0091566942251409e-01
1.8305000000000069e+00, 8.8945395954687054e+00, 4.6941844508572567e-01, 1.5499230642194406e-01, -9.4253333124481142e-01, 5.0091566942251409e-01
1.8340000000000070e+00, 8.9121553112500127e+00, 4.7404488459031774e-01, 1.5657990412098302e-01, -9.4984912317296866e-01, 5.0091566942251409e-01
1.8375000000000070e+00, 8.9297710270313218e+00, 4.7855115159490985e-01, 1.5774816998792268e-01, -9.5483952948676176e-01, 5.0091566942251409e-01
1.8410000000000071e+00, 8.9473867428126290e+00, 4.8293724609950206e-01, 1.5849046816370965e-01, -9.5746775133143969e-01, 5.0091566942251409e-01
1.8445000000000071e+00, 8.9650024585939381e+00, 4.8720316810409436e-01, 1.5880327589706886e-01, -9.5771425344993177e-01, 5.0091566942251409e-01
1.8480000000000072e+00, 8.9826181743752471e+00, 4.9134891760868721e-01, 1.5868626179676731e-01, -9.5557719812721842e-01, 5.0091566942251409e-01
1.8515000000000073e+00, 9.0002338901565544e+00, 4.9537449461327943e-01, 1.5814229321641418e-01, -9.5107248614240558e-01, 5.0091566942251409e-01
1.8550000000000073e+00, 9.0178496059378617e+00, 4.9927989911787191e-01, 1.5717737248805502e-01, -9.4423340315501791e-01, 5.0091566942251409e-01
1.8585000000000074e+00, 9.0354653217191689e+00, 5.0306513112246432e-01, 1.5580050453992708e-01, -9.3510988558528041e-01, 5.0091566942251409e-01
1.8620000000000074e+00, 9.0530810375004762e+00, 5.0673019062705693e-01, 1.5402350117503422e-01, -9.2376743524985061e-01, 5.0091566942251409e-01
1.8655000000000075e+00, 9.0706967532817853e+00, 5.1027507763164959e-01, 1.5186072961590924e-01, -9.1028572492822857e-01, 5.0091566942251409e-01
1.8690000000000075e+00, 9.0883124690630961e+00, 5.1369979213624251e-01, 1.4932881482992810e-01, -8.9475694762131697e-01, 5.0091566942251409e-01
1.8725000000000076e+00, 9.1059281848444034e+00, 5.1700433414083524e-01, 1.4644630648509105e-01, -8.7728396966984445e-01, 5.0091566942251409e-01
1.8760000000000077e+00, 9.1235439006257071e+00, 5.2018870364542769e-01, 1.4323332210263942e-01, -8.5797835187342197e-01, 5.0091566942251409e-01
1.8795000000000077e+00, 9.1411596164070161e+00, 5.2325290065002050e-01, 1.3971117808955563e-01, -8.3695830339804245e-01, 5.0091566942251409e-01
1.8830000000000078e+00, 9.1587753321883252e+00, 5.2619692515461336e-01, 1.3590201988183020e-01, -8.1434663075238045e-01, 5.0091566942251409e-01
1.8865000000000078e+00, 9.1763910479696342e+00, 5.2902077715920626e-01, 1.3182846149399816e-01, -7.9026873892612992e-01, 5.0091566942251409e-01
1.8900000000000079e+00, 9.1940067637509415e+00, 5.3172445666379919e-01, 1.2751324346050785e-01, -7.6485073451941343e-01, 5.0091566942251409e-01
1.8935000000000080e+00, 9.2116224795322488e+00, 5.3430796366839195e-01, 1.2297891658517517e-01, -7.3821767198975496e-01, 5.0091566942251409e-01
1.8970000000000080e+00, 9.2292381953135543e+00, 5.3677129817298497e-01, 1.1824755720460976e-01, -7.1049197465835345e-01, 5.0091566942251409e-01
1.9005000000000081e+00, 9.2468539110948615e+00, 5.3911446017757780e-01, 1.1334051797269153e-01, -6.8179205269672449e-01, 5.0091566942251409e-01
1.9040000000000081e+00, 9.2644696268761706e+00, 5.4133744968217068e-01, 1.0827821645331479e-01, -6.5223113077737260e-01, 5.0091566942251409e-01
1.9075000000000082e+00, 9.2820853426574779e+00, 5.4344026668676371e-01, 1.0307996236875393e-01, -6.2191629008745575e-01, 5.0091566942251409e-01
1.9110000000000082e+00, 9.2997010584387869e+00, 5.4542291119135655e-01, 9.7763822997838368e-02, -5.9094772190048217e-01, 5.0091566942251409e-01
1.9145000000000083e+00, 9.3173167742200960e+00, 5.4728538319594955e-01, 9.2346525207940011e-02, -5.5941818429915036e-01, 5.0091566942251409e-01
1.9180000000000084e+00, 9.3349324900014032e+00, 5.4902768270054259e-01, 8.6843391681373033e-02, -5.2741264852174807e-01, 5.0091566942251409e-01
1.9215000000000084e+00, 9.3525482057827123e+00, 5.5064980970513555e-01, 8.1268308353319330e-02, -4.9500811839064740e-01, 5.0091566942251409e-01
1.9250000000000085e+00, 9.3701639215640196e+00, 5.5215176420972845e-01, 7.5633719843378022e-02, -4.6227360497817083e-01, 5.0091566942251409e-01
1.9285000000000085e+00, 9.3877796373453286e+00, 5.5353354621432138e-01, 6.9950649194755563e-02, -4.2927023606937192e-01, 5.0091566942251409e-01
1.9320000000000086e+00, 9.4053953531266359e+00, 5.5479515571891447e-01, 6.4228738560311180e-02, -3.9605148178465177e-01, 5.0091566942251409e-01
1.9355000000000087e+00, 9.4230110689079449e+00, 5.5593659272350748e-01, 5.8476307369939709e-02, -3.6266347714433639e-01, 5.0091566942251409e-01
1.9390000000000087e+00, 9.4406267846892522e+00, 5.5695785722810043e-01, 5.2700424849502214e-02, -3.2914542421910964e-01, 5.0091566942251409e-01
1.9425000000000088e+00, 9.4582425004705577e+00, 5.5785894923269341e-01, 4.6906994028569168e-02, -2.9553005799113502e-01, 5.0091566942251409e-01
1.9460000000000088e+00, 9.4758582162518650e+00, 5.5863986873728633e-01, 4.1100844686418773e-02, -2.6184416178186426e-01, 5.0091566942251409e-01
1.9495000000000089e+00, 9.4934739320331758e+00, 5.5930061574187928e-01, 3.5285833098687103e-02, -2.2810912039255191e-01, 5.0091566942251409e-01
1.9530000000000090e+00, 9.5110896478144813e+00, 5.5984119024647228e-01, 2.9464946730348104e-02, -1.9434150067441733e-01, 5.0091566942251409e-01
1.9565000000000090e+00, 9.5287053635957903e+00, 5.6026159225106509e-01, 2.3640412424524745e-02, -1.6055365148477857e-01, 5.0091566942251409e-01
1.9600000000000091e+00, 9.5463210793770994e+00, 5.6056182175565805e-01, 1.7813806933598346e-02, -1.2675431663229556e-01, 5.0091566942251409e-01
1.9635000000000091e+00, 9.5639367951584049e+00, 5.6074187876025106e-01, 1.1986168897920674e-02, -9.2949255849828286e-02, 5.0091566942251409e-01
1.9669941242054256e+00, 9.5815229377033173e+00, 5.6080176343418908e-01, 6.1678959642720447e-03, -5.9198627133915944e-02, 5.0091566942251409e-01
1.9705000000000092e+00, 9.5991682267210141e+00, 5.6074147526943696e-01, 3.2993663513956444e-04, -2.5333831768805434e-02, 5.0091566942251409e-01
1.9740000000000093e+00, 9.6167839425023232e+00, 5.6056101477402986e-01, -5.4982534610989418e-03, 8.4742904404082747e-03, 5.0091566942251409e-01
1.9775000000000094e+00, 9.6343996582836304e+00, 5.6026038177862281e-01, -1.1326440888183615e-02, 4.2282397847950709e-02, 5.0091566942251409e-01
1.9810000000000094e+00, 9.6520153740649395e+00, 5.5983957628321579e-01, -1.7154579474523788e-02, 7.6090234411364435e-02, 5.0091566942251409e-01
1.9845000000000095e+00, 9.6696310898462485e+00, 5.5929859828780881e-01, -2.2982481080842807e-02, 1.0989675681284282e-01, 5.0091566942251409e-01
1.9880000000000095e+00, 9.6872468056275558e+00, 5.5863744779240165e-01, -2.8809702108618808e-02, 1.4369950509694629e-01, 5.0091566942251409e-01
1.9915000000000096e+00, 9.7048625214088613e+00, 5.5785612479699476e-01, -3.4635430132783467e-02, 1.7749397399738684e-01, 5.0091566942251409e-01
1.9950000000000097e+00, 9.7224782371901686e+00, 5.5695462930158768e-01, -4.0458370815300806e-02, 2.1127298582141951e-01, 5.0091566942251409e-01
1.9985000000000097e+00, 9.7400939529714794e+00, 5.5593296130618053e-01, -4.6276635423901924e-02, 2.4502606669009877e-01, 5.0091566942251409e-01
2.0020000000000095e+00, 9.7577096687527831e+00, 5.5479112081077364e-01, -5.2087629494583572e-02, 2.7873882912122439e-01, 5.0091566942251409e-01
2.0055000000000094e+00, 9.7753253845340868e+00, 5.5352910781536668e-01, -5.7887943351335701e-02, 3.1239236491146838e-01, 5.0091566942251409e-01
2.0090000000000092e+00, 9.7929411003153923e+00, 5.5214692231995965e-01, -6.3673245502390716e-02, 3.4596265397011944e-01, 5.0091566942251409e-01
2.0125000000000091e+00, 9.8105568160966996e+00, 5.5064456432455278e-01, -6.9438180215582720e-02, 3.7941999632789403e-01, 5.0091566942251409e-01
2.0160000000000089e+00, 9.8281725318780069e+00, 5.4902203382914583e-01, -7.5176270943599466e-02, 4.1272847658606066e-01, 5.0091566942251409e-01
2.0195000000000087e+00, 9.8457882476593159e+00, 5.4727933083373892e-01, -8.0879831556986526e-02, 4.4584547166309940e-01, 5.0091566942251409e-01
2.0230000000000086e+00, 9.8634039634406232e+00, 5.4541645533833205e-01, -8.6539887761661785e-02, 4.7872121501910031e-01, 5.0091566942251409e-01
2.0265000000000084e+00, 9.8810196792219305e+00, 5.4343340734292511e-01, -9.2146111394447269e-02, 5.1129843229462213e-01, 5.0091566942251409e-01
2.0300000000000082e+00, 9.8986353950032360e+00, 5.4133018684751855e-01, -9.7686770608547566e-02, 5.4351206506652661e-01, 5.0091566942251409e-01
2.0335000000000081e+00, 9.9162511107845450e+00, 5.3910679385211169e-01, -1.0314869926478844e-01, 5.7528910110848419e-01, 5.0091566942251409e-01
2.0370000000000079e+00, 9.9338668265658505e+00, 5.3676322835670498e-01, -1.0851728890530327e-01, 6.0654852988141672e-01, 5.0091566942251409e-01
2.0405000000000078e+00, 9.9514825423471596e+00, 5.3429949036129820e-01, -1.1377650697853588e-01, 6.3720144359942155e-01, 5.0091566942251409e-01
2.0440000000000076e+00, 9.9690982581284668e+00, 5.3171557986589135e-01, -1.1890894458266991e-01, 6.6715130198879014e-01, 5.0091566942251409e-01
2.0475000000000074e+00, 9.9867139739097759e+00, 5.2901149687048432e-01, -1.2389589709891423e-01, 6.9629437943622674e-01, 5.0091566942251409e-01
2.0510000000000073e+00, 1.0004329689691081e+01, 5.2618724137507744e-01, -1.2871748024203197e-01, 7.2452040854178124e-01, 5.0091566942251409e-01
2.0545000000000071e+00, 1.0021945405472387e+01, 5.2324281337967093e-01, -1.3335278365362871e-01, 7.5171343186344808e-01, 5.0091566942251409e-01
2.0580000000000069e+00, 1.0039561121253689e+01, 5.2017821288426480e-01, -1.3778006306277454e-01, 7.7775286753516226e-01, 5.0091566942251409e-01
2.0615000000000068e+00, 1.0057176837034998e+01, 5.1699343988885804e-01, -1.4197697081552157e-01, 8.0251478765775841e-01, 5.0091566942251409e-01
2.0650000000000066e+00, 1.0074792552816305e+01, 5.1368849439345199e-01, -1.4592082332641090e-01, 8.2587340143914567e-01, 5.0091566942251409e-01
2.0685000000000064e+00, 1.0092408268597611e+01, 5.1026337639804620e-01, -1.4958890218690138e-01, 8.4770272497741517e-01, 5.0091566942251409e-01
2.0720000000000063e+00, 1.0110023984378918e+01, 5.0671808590263989e-01, -1.5295878418508763e-01, 8.6787841137018251e-01, 5.0091566942251409e-01
2.0755000000000061e+00, 1.0127639700160222e+01, 5.0305262290723352e-01, -1.5600869361989422e-01, 8.8627970445693882e-01, 5.0091566942251409e-01
2.0790000000000060e+00, 1.0145255415941534e+01, 4.9926698741182662e-01, -1.5871786867524135e-01, 9.0279147053033237e-01, 5.0091566942251409e-01
2.0825000000000058e+00, 1.0162871131722842e+01, 4.9536117941642038e-01, -1.6106693218665827e-01, 9.1730625440557145e-01, 5.0091566942251409e-01
2.0860000000000056e+00, 1.0180486847504152e+01, 4.9133519892101418e-01, -1.6303825598233526e-01, 9.2972629985716559e-01, 5.0091566942251409e-01
2.0895000000000055e+00, 1.0198102563285460e+01, 4.8718904592560774e-01, -1.6461630725185383e-01, 9.3996547039097633e-01, 5.0091566942251409e-01
2.0930000000000053e+00, 1.0215718279066767e+01, 4.8292272043020162e-01, -1.6578796529311071e-01, 9.4795100574988533e-01, 5.0091566942251409e-01
2.0965000000000051e+00, 1.0233333994848074e+01, 4.7853622243479554e-01, -1.6654279728589946e-01, 9.5362505120365726e-01, 5.0091566942251409e-01
2.1000000000000050e+00, 1.0250949710629383e+01, 4.7402955193938889e-01, -1.6687328289752715e-01, 9.5694590308917704e-01, 5.0091566942251409e-01
2.1035000000000048e+00, 1.0268565426410689e+01, 4.6940270894398312e-01, -1.6677497906532651e-01, 9.5788892260438019e-01, 5.0091566942251409e-01
2.1070000000000046e+00, 1.0286181142191992e+01, 4.6465569344857743e-01, -1.6624661847421648e-01, 9.5644708191109007e-01, 5.0091566942251409e-01
2.1105000000000045e+00, 1.0303796857973303e+01, 4.5978850545317096e-01, -1.6529013779457666e-01, 9.5263112072686695e-01, 5.0091566942251409e-01
2.1140000000000043e+00, 1.0321412573754614e+01, 4.5480114495776525e-01, -1.6391063455532770e-01, 9.4646930716663336e-01, 5.0091566942251409e-01
2.1175000000000042e+00, 1.0339028289535920e+01, 4.4969361196235974e-01, -1.6211625437465332e-01, 9.3800681238577222e-01, 5.0091566942251409e-01
2.1210000000000040e+00, 1.0356644005317225e+01, 4.4446590646695433e-01, -1.5991801303938777e-01, 9.2730472392945518e-01, 5.0091566942251409e-01
2.1245000000000038e+00, 1.0374259721098534e+01, 4.3911802847154879e-01, -1.5732956042145368e-01, 9.1443873654198027e-01, 5.0091566942251409e-01
2.1280000000000037e+00, 1.0391875436879843e+01, 4.3364997797614346e-01, -1.5436689523172858e-01, 8.9949757034730460e-01, 5.0091566942251409e-01
2.1315000000000035e+00, 1.0409491152661149e+01, 4.2806175498073806e-01, -1.5104804111368275e-01, 8.8258117464103603e-01, 5.0091566942251409e-01
2.1334758289555884e+00, 1.0419435621608020e+01, 4.2485400836317283e-01, -1.4902455630876565e-01, 8.7220013092928361e-01, 5.0091566942251409e-01
2.1385000000000032e+00, 1.0444683107394907e+01, 4.1651803932800141e-01, -1.4342272677354581e-01, 8.4120069113019880e-01, 4.7812845175093160e-01
2.1420000000000030e+00, 1.0462230716226850e+01, 4.1062579096096569e-01, -1.3916129554379164e-01, 8.1808605926930078e-01, 4.6242982547654909e-01
2.1455000000000028e+00, 1.0479708730251495e+01, 4.0470499626880141e-01, -1.3463178857051736e-01, 7.9366523894245122e-01, 4.4694485107426879e-01
2.1490000000000027e+00, 1.0497087377946722e+01, 3.9879250336067934e-01, -1.2985749150827022e-01, 7.6788457601233606e-01, 4.3173494202347928e-01
2.1525000000000025e+00, 1.0514338855044084e+01, 3.9292570508966951e-01, -1.2486147861763716e-01, 7.4068896441515930e-01, 4.1686215656500819e-01
2.1560000000000024e+00, 1.0531437585391307e+01, 3.8714243482955640e-01, -1.1966646650512411e-01, 7.1202304798273663e-01, 4.0238908745785823e-01
2.1595000000000022e+00, 1.0548360495293693e+01, 3.8148085243948820e-01, -1.1429465894111718e-01, 6.8183283068854783e-01, 3.8837872849318905e-01
2.1630000000000020e+00, 1.0565087301920395e+01, 3.7597931742764962e-01, -1.0876758353080714e-01, 6.5006774924023425e-01, 3.7489430802325113e-01
2.1665000000000019e+00, 1.0581600815580849e+01, 3.7067624511939873e-01, -1.0310592181029013e-01, 6.1668324737539837e-01, 3.6199907782447382e-01
2.1700000000000017e+00, 1.0597887254084648e+01, 3.6560994033102773e-01, -9.7329335357760782e-02, 5.8164386421170367e-01, 3.4975604417631995e-01
2.1735000000000015e+00, 1.0613936564881309e+01, 3.6081840163468737e-01, -9.1456291766621359e-02, 5.4492680713603614e-01, 3.3822762734238992e-01
2.1770000000000014e+00, 1.0629742747090177e+01, 3.5633908791219837e-01, -8.5503895767040677e-02, 5.0652592207214575e-01, 3.2747523602417106e-01
2.1805000000000012e+00, 1.0645304160600325e+01, 3.5220863805932767e-01, -7.9487732313416784e-02, 4.6645590050474844e-01, 3.1755874557792374e-01
2.1840000000000011e+00, 1.0660623803312609e+01, 3.4846253495994522e-01, -7.3421729929934190e-02, 4.2475647809539085e-01, 3.0853587338755628e-01
2.1875000000000009e+00, 1.0675709530953716e+01, 3.4513470669619639e-01, -6.7318053766706840e-02, 3.8149629477859526e-01, 3.0046145176949363e-01
2.1910000000000007e+00, 1.0690574187538900e+01, 3.4225706233704328e-01, -6.1187038420543960e-02, 3.3677601424220216e-01, 2.9338660863182231e-01
2.1945000000000006e+00, 1.0705235610270826e+01, 3.3985896682726874e-01, -5.5037170300201672e-02, 2.9073026206736663e-01, 2.8735787808107394e-01
2.1980000000000004e+00, 1.0719716472372708e+01, 3.3796666920096319e-01, -4.8875127893723239e-02, 2.4352795642136127e-01, 2.8241627588197299e-01
2.2015000000000002e+00, 1.0734043933012517e+01, 3.3660270983032486e-01, -4.2705885611330832e-02, 1.9537068886953315e-01, 2.7859638685059634e-01
2.2050000000000001e+00, 1.0748249076212677e+01, 3.3578534326379900e-01, -3.6532882950153264e-02, 1.4648897034932504e-01, 2.7592551995612757e-01
2.2084999999999999e+00, 1.0762366140134962e+01, 3.3552802102825080e-01, -3.0358255880282427e-02, 9.7136377407347041e-02, 2.7442299046332114e-01
2.2119999999999997e+00, 1.0776431562088218e+01, 3.3583898064997436e-01, -2.4183122105114994e-02, 4.7581887494792460e-02, 2.7409958486186170e-01
2.2154999999999996e+00, 1.0790482888527434e+01, 3.3672098129294603e-01, -1.8007906963496644e-02, -1.8990668106640613e-03, 2.7495725307101754e-01
2.2189999999999994e+00, 1.0804557618605370e+01, 3.3817121306637249e-01, -1.1832692914383111e-02, -5.1034110107247607e-02, 2.7698905469520857e-01
2.2224999999999993e+00, 1.0818692059237330e+01, 3.4018138822744237e-01, -5.6575735020774637e-03, -9.9563206188320819e-02, 2.8017936411402156e-01
2.2259999999999991e+00, 1.0832920267753844e+01, 3.4273800215662759e-01, 5.1700735025203711e-04, -1.4724694391998941e-01, 2.8450431642717167e-01
2.2294999999999989e+00, 1.0847273144491490e+01, 3.4582273446322298e-01, 6.6899477937844140e-03, -1.9387320746142991e-01, 2.8993245647909127e-01
2.2329999999999988e+00, 1.0861777716700482e+01, 3.4941294907549608e-01, 1.2859225699895279e-02, -2.3926183106767931e-01, 2.9642553889160633e-01
2.2364999999999986e+00, 1.0876456630693749e+01, 3.5348224851624610e-01, 1.9021690237308275e-02, -2.8326709505947550e-01, 3.0393942042386118e-01
2.2399999999999984e+00, 1.0891327846973285e+01, 3.5800104079100914e-01, 2.5172911206021401e-02, -3.2577815809402949e-01, 3.1242498645842204e-01
2.2434999999999983e+00, 1.0906404516030653e+01, 3.6293708574072703e-01, 3.1307085409186954e-02, -3.6671770958154226e-01, 3.2182906043804876e-01
2.2469999999999981e+00, 1.0921695002554097e+01, 3.6825599827884531e-01, 3.7416995708794414e-02, -4.0603924246600820e-01, 3.3209525597857520e-01
2.2504999999999979e+00, 1.0937203022364450e+01, 3.7392169638638278e-01, 4.3494015897052790e-02, -4.4372339045788073e-01, 3.4316474414579351e-01
2.2539999999999978e+00, 1.0952927858164426e+01, 3.7989679041980390e-01, 4.9528153162359291e-02, -4.7977375599996402e-01, 3.5497692095131222e-01
2.2574999999999976e+00, 1.0968864625080874e+01, 3.8614291635249803e-01, 5.5508119579981280e-02, -5.1421259559685639e-01, 3.6746997083219929e-01
2.2609999999999975e+00, 1.0985004563237521e+01, 3.9262101916550352e-01, 6.1421424485183493e-02, -5.4707664730523564e-01, 3.8058133017805407e-01
2.2644999999999973e+00, 1.1001335340894038e+01, 3.9929159416424581e-01, 6.7254480524076982e-02, -5.7841329828857213e-01, 3.9424806060185236e-01
2.2679999999999971e+00, 1.1017841357103508e+01, 4.0611489403610740e-01, 7.2992717375209515e-02, -6.0827721123017964e-01, 4.0840714468403716e-01
2.2714999999999970e+00, 1.1034504037175873e+01, 4.1305110875358664e-01, 7.8620698410320336e-02, -6.3672746275229719e-01, 4.2299571811102704e-01
2.2749999999999968e+00, 1.1051302117309891e+01, 4.2006052423840723e-01, 8.4122236774426484e-02, -6.6382519820343633e-01, 4.3795125174123856e-01
2.2784999999999966e+00, 1.1068211916922953e+01, 4.2710366455957438e-01, 8.9480508431753258e-02, -6.8963177347676430e-01, 4.5321169599207273e-01
2.2819999999999965e+00, 1.1085207598526376e+01, 4.3414142134293832e-01, 9.4678160600164638e-02, -7.1420733463209629e-01, 4.6871559823088899e-01
2.2854999999999963e+00, 1.1102261415562834e+01, 4.4113517297524091e-01, 9.9697414712778168e-02, -7.3760977696742314e-01, 4.8440220175254550e-01
2.2889999999999961e+00, 1.1119343949249599e+01, 4.4804689573619133e-01, 1.0452016352781363e-01, -7.5989402210039891e-01, 5.0021153347033886e-01
2.2890138635105139e+00, 1.1119411629756183e+01, 4.4807406016666967e-01, 1.0453885142579010e-01, -7.5998013628075944e-01, 5.0027431949824930e-01
2.2959999999999958e+00, 1.1153517359232310e+01, 4.6152296468107618e-01, 1.1350272653071829e-01, -8.0086132032141777e-01, 5.0027431949824930e-01
2.2994999999999957e+00, 1.1170604064215265e+01, 4.6808074040613468e-01, 1.1762593150253031e-01, -8.1930381825917886e-01, 5.0027431949824930e-01
2.3029999999999955e+00, 1.1187690769198223e+01, 4.7451834363119311e-01, 1.2147992771376981e-01, -8.3625343125194962e-01, 5.0027431949824930e-01
2.3064999999999953e+00, 1.1204777474181180e+01, 4.8083577435625219e-01, 1.2504767790143886e-01, -8.5161567993219611e-01, 5.0027431949824930e-01
2.3099999999999952e+00, 1.1221864179164132e+01, 4.8703303258131059e-01, 1.2831313297466776e-01, -8.6530156479600528e-01, 5.0027431949824930e-01
2.3134999999999950e+00, 1.1238950884147089e+01, 4.9311011830637008e-01, 1.3126149982207497e-01, -8.7722905131662421e-01, 5.0027431949824930e-01
2.3169999999999948e+00, 1.1256037589130043e+01, 4.9906703153142873e-01, 1.3387949927259762e-01, -8.8732450045452371e-01, 5.0027431949824930e-01
2.3204999999999947e+00, 1.1273124294112998e+01, 5.0490377225648786e-01, 1.3615560652715503e-01, -8.9552400196025539e-01, 5.0027431949824930e-01
2.3239999999999945e+00, 1.1290210999095953e+01, 5.1062034048154670e-01, 1.3808026649140476e-01, -9.0177456849246651e-01, 5.0027431949824930e-01
2.3274999999999944e+00, 1.1307297704078906e+01, 5.1621673620660524e-01, 1.3964607692479697e-01, -9.0603515126265355e-01, 5.0027431949824930e-01
2.3309999999999942e+00, 1.1324384409061858e+01, 5.2169295943166394e-01, 1.4084793317047095e-01, -9.0827744262822485e-01, 5.0027431949824930e-01
2.3344999999999940e+00, 1.1341471114044811e+01, 5.2704901015672256e-01, 1.4168312939330541e-01, -9.0848643750350833e-01, 5.0027431949824930e-01
2.3379999999999939e+00, 1.1358557819027766e+01, 5.3228488838178167e-01, 1.4215141271341311e-01, -9.0666073355458321e-01, 5.0027431949824930e-01
2.3414999999999937e+00, 1.1375644524010717e+01, 5.3740059410684038e-01, 1.4225498828063776e-01, -9.0281255933967453e-01, 5.0027431949824930e-01
2.3449999999999935e+00, 1.1392731228993672e+01, 5.4239612733189957e-01, 1.4199847510973404e-01, -8.9696752939514812e-01, 5.0027431949824930e-01
2.3484999999999934e+00, 1.1409817933976623e+01, 5.4727148805695858e-01, 1.4138881427066688e-01, -8.8916413510899206e-01, 5.0027431949824930e-01
2.3519999999999932e+00, 1.1426904638959579e+01, 5.5202667628201807e-01, 1.4043513271143743e-01, -8.7945298955648454e-01, 5.0027431949824930e-01
2.3554999999999930e+00, 1.1443991343942534e+01, 5.5666169200707738e-01, 1.3914856752448054e-01, -8.6789585297749228e-01, 5.0027431949824930e-01
2.3589999999999929e+00, 1.1461078048925486e+01, 5.6117653523213651e-01, 1.3754205666724134e-01, -8.5456447222693788e-01, 5.0027431949824930e-01
2.3624999999999927e+00, 1.1478164753908441e+01, 5.6557120595719612e-01, 1.3563010306927969e-01, -8.3953927264147088e-01, 5.0027431949824930e-01
2.3659999999999926e+00, 1.1495251458891392e+01, 5.6984570418225544e-01, 1.3342851964477545e-01, -8.2290794401790734e-01, 5.0027431949824930e-01
2.3694999999999924e+00, 1.1512338163874345e+01, 5.7400002990731513e-01, 1.3095416288122835e-01, -8.0476396324147215e-01, 5.0027431949824930e-01
2.3729999999999922e+00, 1.1529424868857296e+01, 5.7803418313237476e-01, 1.2822466254845391e-01, -7.8520509539932448e-01, 5.0027431949824930e-01
2.3764999999999921e+00, 1.1546511573840251e+01, 5.8194816385743486e-01, 1.2525815456707576e-01, -7.6433191241492204e-01, 5.0027431949824930e-01
2.3799999999999919e+00, 1.1563598278823205e+01, 5.8574197208249490e-01, 1.2207302346836288e-01, -7.4224636487075657e-01, 5.0027431949824930e-01
2.3834999999999917e+00, 1.1580684983806158e+01, 5.8941560780755453e-01, 1.1868765980261685e-01, -7.1905043672759150e-01, 5.0027431949824930e-01
2.3869999999999916e+00, 1.1597771688789111e+01, 5.9296907103261420e-01, 1.1512023703941111e-01, -6.9484490813487898e-01, 5.0027431949824930e-01
2.3904999999999914e+00, 1.1614858393772067e+01, 5.9640236175767436e-01, 1.1138851121206103e-01, -6.6972824436827638e-01, 5.0027431949824930e-01
2.3939999999999912e+00, 1.1631945098755020e+01, 5.9971547998273433e-01, 1.0750964569705800e-01, -6.4379562415196367e-01, 5.0027431949824930e-01
2.3974999999999911e+00, 1.1649031803737971e+01, 6.0290842570779368e-01, 1.0350006232495387e-01, -6.1713811400081986e-01, 5.0027431949824930e-01
2.4009999999999909e+00, 1.1666118508720924e+01, 6.0598119893285374e-01, 9.9375319265852025e-02, -5.8984199103996193e-01, 5.0027431949824930e-01
2.4044999999999908e+00, 1.1683205213703879e+01, 6.0893379965791383e-01, 9.5150015162664955e-02, -5.6198821138008681e-01, 5.0027431949824930e-01
2.4079999999999906e+00, 1.1700291918686833e+01, 6.1176622788297375e-01, 9.0837718563037947e-02, -5.3365201878540924e-01, 5.0027431949824930e-01
2.4114999999999904e+00, 1.1717378623669784e+01, 6.1447848360803337e-01, 8.6450920946231469e-02, -5.0490268418637407e-01, 5.0027431949824930e-01
2.4149999999999903e+00, 1.1734465328652739e+01, 6.1707056683309325e-01, 8.2001011475971095e-02, -4.7580336567273124e-01, 5.0027431949824930e-01
2.4184999999999901e+00, 1.1751552033635692e+01, 6.1954247755815317e-01, 7.7498271302423399e-02, -4.4641107689540477e-01, 5.0027431949824930e-01
2.4219999999999899e+00, 1.1768638738618645e+01, 6.2189421578321302e-01, 7.2951885053887430e-02, -4.1677675079314402e-01, 5.0027431949824930e-01
2.4254999999999898e+00, 1.1785725443601599e+01, 6.2412578150827291e-01, 6.8369967270551238e-02, -3.8694538617971846e-01, 5.0027431949824930e-01
2.4289999999999896e+00, 1.1802812148584552e+01, 6.2623717473333285e-01, 6.3759601510476160e-02, -3.5695626460437768e-01, 5.0027431949824930e-01
2.4324999999999894e+00, 1.1819898853567505e+01, 6.2822839545839260e-01, 5.9126890010435952e-02, -3.2684322574377644e-01, 5.0027431949824930e-01
2.4359999999999893e+00, 1.1836985558550458e+01, 6.3009944368345261e-01, 5.4477011957040661e-02, -2.9663499054184195e-01, 5.0027431949824930e-01
2.4394999999999891e+00, 1.1854072263533409e+01, 6.3185031940851244e-01, 4.9814288622927153e-02, -2.6635552241956162e-01, 5.0027431949824930e-01
2.4429999999999890e+00, 1.1871158968516362e+01, 6.3348102263357242e-01, 4.5142253841984073e-02, -2.3602441809213542e-01, 5.0027431949824930e-01
2.4464999999999888e+00, 1.1888245673499311e+01, 6.3499155335863222e-01, 4.0463728519775748e-02, -2.0565732076314766e-01, 5.0027431949824930e-01
2.4499999999999886e+00, 1.1905332378482264e+01, 6.3638191158369228e-01, 3.5780898094268015e-02, -1.7526634967949900e-01, 5.0027431949824930e-01
2.4534999999999885e+00, 1.1922419083465217e+01, 6.3765209730875216e-01, 3.1095392069337292e-02, -1.4486054118086863e-01, 5.0027431949824930e-01
2.4569999999999883e+00, 1.1939505788448169e+01, 6.3880211053381231e-01, 2.6408364934267403e-02, -1.1444629743510282e-01, 5.0027431949824930e-01
2.4604999999999881e+00, 1.1956592493431122e+01, 6.3983195125887238e-01, 2.1720577953174430e-02, -8.4027839997754455e-02, 5.0027431949824930e-01
2.4639999999999880e+00, 1.1973679198414073e+01, 6.4074161948393238e-01, 1.7032481456097197e-02, -5.3607666153584609e-02, 5.0027431949824930e-01
2.4674999999999878e+00, 1.1990765903397026e+01, 6.4153111520899253e-01, 1.2344297386893743e-02, -2.3187006682168911e-02, 5.0027431949824930e-01
2.4709999999999877e+00, 1.2007852608379979e+01, 6.4220043843405261e-01, 7.6561019611542745e-03, 7.2337157664009678e-03, 5.0027431949824930e-01
2.4744999999999875e+00, 1.2024939313362934e+01, 6.4274958915911273e-01, 2.9679083595216043e-03, 3.7654428099469846e-02, 5.0027431949824930e-01
2.4779999999999873e+00, 1.2042026018345888e+01, 6.4317856738417278e-01, -1.7202505720635356e-03, 6.8074948171365765e-02, 5.0027431949824930e-01
2.4814999999999872e+00, 1.2059112723328841e+01, 6.4348737310923276e-01, -6.4082396237362524e-03, 9.8494526181928901e-02, 5.0027431949824930e-01
2.4849999999999870e+00, 1.2076199428311796e+01, 6.4367600633429289e-01, -1.1095738539455748e-02, 1.2891138616584275e-01, 5.0027431949824930e-01
2.4884999999999868e+00, 1.2093286133294749e+01, 6.4374446705935295e-01, -1.5782159398288500e-02, 1.5932226783429329e-01, 5.0027431949824930e-01
2.4887439049092666e+00, 1.2094476856502965e+01, 6.4374475885586435e-01, -1.6108680661624949e-02, 1.6144117126498853e-01, 5.0027431949824930e-01
2.4954999999999865e+00, 1.2127459543260656e+01, 6.4352087100947308e-01, -2.5147582599317462e-02, 2.2010289212439244e-01, 5.0027431949824930e-01
2.4989999999999863e+00, 1.2144546248243609e+01, 6.4322881423453326e-01, -2.9823330827844163e-02, 2.5045458920660052e-01, 5.0027431949824930e-01
2.5024999999999862e+00, 1.2161632953226563e+01, 6.4281658495959337e-01, -3.4491331006698864e-02, 2.8076331983153729e-01, 5.0027431949824930e-01
2.5059999999999860e+00, 1.2178719658209516e+01, 6.4228418318465341e-01, -3.9148432678757270e-02, 3.1101161328242161e-01, 5.0027431949824930e-01
2.5094999999999859e+00, 1.2195806363192469e+01, 6.4163160890971349e-01, -4.3790736593186011e-02, 3.4117784644099608e-01, 5.0027431949824930e-01
2.5129999999999857e+00, 1.2212893068175422e+01, 6.4085886213477361e-01, -4.8413521966226926e-02, 3.7123584041551089e-01, 5.0027431949824930e-01
2.5164999999999855e+00, 1.2229979773158375e+01, 6.3996594285983388e-01, -5.3011178368603397e-02, 4.0115448282543198e-01, 5.0027431949824930e-01
2.5199999999999854e+00, 1.2247066478141329e+01, 6.3895285108489408e-01, -5.7577143650243377e-02, 4.3089738356581525e-01, 5.0027431949824930e-01
2.5234999999999852e+00, 1.2264153183124284e+01, 6.3781958680995421e-01, -6.2103849533483711e-02, 4.6042257309689183e-01, 5.0027431949824930e-01
2.5269999999999850e+00, 1.2281239888107239e+01, 6.3656615003501427e-01, -6.6582676717749714e-02, 4.8968225347911137e-01, 5.0027431949824930e-01
2.5304999999999849e+00, 1.2298326593090191e+01, 6.3519254076007436e-01, -7.1003921528762864e-02, 5.1862261342783811e-01, 5.0027431949824930e-01
2.5339999999999847e+00, 1.2315413298073143e+01, 6.3369875898513472e-01, -7.5356776300027614e-02, 5.4718371951977862e-01, 5.0027431949824930e-01
2.5374999999999845e+00, 1.2332500003056097e+01, 6.3208480471019479e-01, -7.9629325771256185e-02, 5.7529949622061094e-01, 5.0027431949824930e-01
2.5409999999999844e+00, 1.2349586708039052e+01, 6.3035067793525501e-01, -8.3808561803650872e-02, 6.0289780748791055e-01, 5.0027431949824930e-01
2.5444999999999842e+00, 1.2366673413022005e+01, 6.2849637866031516e-01, -8.7880418694368190e-02, 6.2990065260590955e-01, 5.0027431949824930e-01
2.5479999999999841e+00, 1.2383760118004956e+01, 6.2652190688537546e-01, -9.1829831156833186e-02, 6.5622448771269204e-01, 5.0027431949824930e-01
2.5514999999999839e+00, 1.2400846822987905e+01, 6.2442726261043591e-01, -9.5640816734872028e-02, 6.8178068282402216e-01, 5.0027431949824930e-01
2.5549999999999837e+00, 1.2417933527970854e+01, 6.2221244583549640e-01, -9.9296584057509366e-02, 7.0647612215539957e-01, 5.0027431949824930e-01
2.5584999999999836e+00, 1.2435020232953812e+01, 6.1987745656055626e-01, -1.0277966770143809e-01, 7.3021395199575934e-01, 5.0027431949824930e-01
2.5619999999999834e+00, 1.2452106937936767e+01, 6.1742229478561628e-01, -1.0607208967048493e-01, 7.5289447618450311e-01, 5.0027431949824930e-01
2.5654999999999832e+00, 1.2469193642919720e+01, 6.1484696051067655e-01, -1.0915554681303674e-01, 7.7441619542632190e-01, 5.0027431949824930e-01
2.5689999999999831e+00, 1.2486280347902676e+01, 6.1215145373573687e-01, -1.1201162233519110e-01, 7.9467698022775690e-01, 5.0027431949824930e-01
2.5724999999999829e+00, 1.2503367052885629e+01, 6.0933577446079756e-01, -1.1462201865264228e-01, 8.1357536216674919e-01, 5.0027431949824930e-01
2.5759999999999827e+00, 1.2520453757868577e+01, 6.0639992268585863e-01, -1.1696880772204957e-01, 8.3101192209386399e-01, 5.0027431949824930e-01
2.5794999999999826e+00, 1.2537540462851529e+01, 6.0334389841091951e-01, -1.1903469386144026e-01, 8.4689074759089022e-01, 5.0027431949824930e-01
2.5829999999999824e+00, 1.2554627167834482e+01, 6.0016770163598043e-01, -1.2080328324544710e-01, 8.6112092744442692e-01, 5.0027431949824930e-01
2.5864999999999823e+00, 1.2571713872817435e+01, 5.9687133236104084e-01, -1.2225935325836874e-01, 8.7361804533104082e-01, 5.0027431949824930e-01
2.5899999999999821e+00, 1.2588800577800384e+01, 5.9345479058610162e-01, -1.2338911443361528e-01, 8.8430563239055016e-01, 5.0027431949824930e-01
2.5934999999999819e+00, 1.2605887282783337e+01, 5.8991807631116244e-01, -1.2418045730966934e-01, 8.9311653615454134e-01, 5.0027431949824930e-01
2.5969999999999818e+00, 1.2622973987766292e+01, 5.8626118953622319e-01, -1.2462317658176264e-01, 8.9999416356929895e-01, 5.0027431949824930e-01
2.6004999999999816e+00, 1.2640060692749245e+01, 5.8248413026128454e-01, -1.2470916524314732e-01, 9.0489355759740286e-01, 5.0027431949824930e-01
2.6039999999999814e+00, 1.2657147397732198e+01, 5.7858689848634548e-01, -1.2443257218537451e-01, 9.0778227118291033e-01, 5.0027431949824930e-01
2.6074999999999813e+00, 1.2674234102715152e+01, 5.7456949421140657e-01, -1.2378991778864577e-01, 9.0864100825239336e-01, 5.0027431949824930e-01
2.6109999999999811e+00, 1.2691320807698107e+01, 5.7043191743646759e-01, -1.2278016338569253e-01, 9.0746400892372614e-01, 5.0027431949824930e-01
2.6144999999999810e+00, 1.2708407512681058e+01, 5.6617416816152921e-01, -1.2140473209548483e-01, 9.0425916503846926e-01, 5.0027431949824930e-01
2.6179999999999808e+00, 1.2725494217664012e+01, 5.6179624638659009e-01, -1.1966748028531232e-01, 8.9904786190613928e-01, 5.0027431949824930e-01
2.6214999999999806e+00, 1.2742580922646965e+01, 5.5729815211165146e-01, -1.1757462068841507e-01, 8.9186455195652092e-01, 5.0027431949824930e-01
2.6249999999999805e+00, 1.2759667627629918e+01, 5.5267988533671308e-01, -1.1513459993451143e-01, 8.8275607559077951e-01, 5.0027431949824930e-01
2.6284999999999803e+00, 1.2776754332612873e+01, 5.4794144606177353e-01, -1.1235793483348022e-01, 8.7178075330006255e-01, 5.0027431949824930e-01
2.6319999999999801e+00, 1.2793841037595827e+01, 5.4308283428683501e-01, -1.0925701309142294e-01, 8.5900728054547637e-01, 5.0027431949824930e-01
2.6354999999999800e+00, 1.2810927742578778e+01, 5.3810405001189687e-01, -1.0584586511719479e-01, 8.4451346232158186e-01, 5.0027431949824930e-01
2.6389999999999798e+00, 1.2828014447561731e+01, 5.3300509323695844e-01, -1.0213991428898385e-01, 8.2838482827105875e-01, 5.0027431949824930e-01
2.6424999999999796e+00, 1.2845101152544684e+01, 5.2778596396201949e-01, -9.8155713362930871e-02, 8.1071317095068762e-01, 5.0027431949824930e-01
2.6459999999999795e+00, 1.2862187857527639e+01, 5.2244666218708113e-01, -9.3910674619951090e-02, 7.9159504937281566e-01, 5.0027431949824930e-01
2.6494999999999793e+00, 1.2879274562510593e+01, 5.1698718791214282e-01, -8.9422800996666427e-02, 7.7113029800416466e-01, 5.0027431949824930e-01
2.6529999999999792e+00, 1.2896361267493546e+01, 5.1140754113720466e-01, -8.4710424852128471e-02, 7.4942057810856577e-01, 5.0027431949824930e-01
2.6564999999999790e+00, 1.2913447972476503e+01, 5.0570772186226576e-01, -7.9791960061492903e-02, 7.2656800299370095e-01, 5.0027431949824930e-01
2.6599999999999788e+00, 1.2930534677459457e+01, 4.9988773008732773e-01, -7.4685672285476540e-02, 7.0267386405081678e-01, 5.0027431949824930e-01
2.6634999999999787e+00, 1.2947621382442417e+01, 4.9394756581238819e-01, -6.9409471051558702e-02, 6.7783747775048186e-01, 5.0027431949824930e-01
2.6669999999999785e+00, 1.2964708087425375e+01, 4.8788722903744974e-01, -6.3980726343905697e-02, 6.5215516855034350e-01, 5.0027431949824930e-01
2.6704999999999783e+00, 1.2981794792408332e+01, 4.8170671976251106e-01, -5.8416111209708299e-02, 6.2571939607573324e-01, 5.0027431949824930e-01
2.6734369050306581e+00, 1.2996132515214669e+01, 4.7642783029459485e-01, -5.3653513169454208e-02, 6.0301965453277240e-01, 5.0027431949824930e-01
2.6736945258473810e+00, 1.2997391321268090e+01, 4.7596142575193995e-01, -5.3232012142793272e-02, 6.0108683065198787e-01, 4.9921988949744089e-01
2.6809999999999778e+00, 1.3033033965723270e+01, 4.6251546408071165e-01, -4.1060091845685424e-02, 5.4383043872311931e-01, 4.6970518857519850e-01
2.6844999999999777e+00, 1.3050036483784709e+01, 4.5598336417560337e-01, -3.5099774427931371e-02, 5.1464137721968883e-01, 4.5592516869659316e-01
2.6879999999999775e+00, 1.3066963430692052e+01, 4.4944384720714842e-01, -2.9072647739925035e-02, 4.8424326616763247e-01, 4.4245987812120374e-01
2.6914999999999774e+00, 1.3083797219158189e+01, 4.4293464988405029e-01, -2.2989847418333095e-02, 4.5258591701972012e-01, 4.2936977168961771e-01
2.6949999999999772e+00, 1.3100522803843422e+01, 4.3649351068502951e-01, -1.6861574938989168e-02, 4.1962215439354078e-01, 4.1671568731197084e-01
2.6984999999999770e+00, 1.3117127912629867e+01, 4.3015797137763334e-01, -1.0697038933636696e-02, 3.8530982279005893e-01, 4.0455863296929179e-01
2.7019999999999769e+00, 1.3133603275083212e+01, 4.2396515523408784e-01, -4.5044046612762144e-03, 3.4961414374176747e-01, 3.9295952502282178e-01
2.7054999999999767e+00, 1.3149942842446050e+01, 4.1795151831846405e-01, 1.7092445436371034e-03, 3.1251039965014710e-01, 3.8197886766974787e-01
2.7089999999999765e+00, 1.3166143991200050e+01, 4.1215257014700885e-01, 7.9379292883381726e-03, 2.7398688533651699e-01, 3.7167636366460710e-01
2.7124999999999764e+00, 1.3182207699321994e+01, 4.0660256066714157e-01, 1.4176774409025678e-02, 2.3404802363758892e-01, 3.6211044819395233e-01
2.7159999999999762e+00, 1.3198138681276372e+01, 4.0133413165933934e-01, 2.0421981906785201e-02, 1.9271749164647439e-01, 3.5333774068582247e-01
2.7194999999999760e+00, 1.3213945464634124e+01, 3.9637793304853963e-01, 2.6670770835418082e-02, 1.5004115243667279e-01, 3.4541241429309955e-01
2.7229999999999759e+00, 1.3229640388750392e+01, 3.9176220808163886e-01, 3.2921278868178160e-02, 1.0608954236732511e-01, 3.3838548938417534e-01
2.7264999999999757e+00, 1.3245239504882514e+01, 3.8751235601538819e-01, 3.9172421327246507e-02, 6.0959635736343554e-02, 3.3230406554148045e-01
2.7299999999999756e+00, 1.3260762358393931e+01, 3.8365048656902173e-01, 4.5423705239105994e-02, 1.4775607582612016e-02, 3.2721051568315596e-01
2.7334999999999754e+00, 1.3276231638073209e+01, 3.8019498622834580e-01, 5.1674998482519260e-02, -3.2311648639778194e-02, 3.2314167490260870e-01
2.7369999999999752e+00, 1.3291672685516128e+01, 3.7716012151470724e-01, 5.7926257210821751e-02, -8.0126414020586068e-02, 3.2012806414031958e-01
2.7404999999999751e+00, 1.3307112868706946e+01, 3.7455570725896836e-01, 6.4177218206301456e-02, -1.2847149606909145e-01, 3.1819319334755708e-01
2.7439999999999749e+00, 1.3322580837273337e+01, 3.7238686754036926e-01, 7.0427066292235274e-02, -1.7713294252314371e-01, 3.1735298906769605e-01
2.7474999999999747e+00, 1.3338105690319317e+01, 3.7065391250198376e-01, 7.6674089917858249e-02, -2.2588586775461106e-01, 3.1761538650819365e-01
2.7509999999999746e+00, 1.3353716099034992e+01, 3.6935234585754068e-01, 8.2915340132062143e-02, -2.7450100656661564e-01, 3.1898011634644541e-01
2.7544999999999744e+00, 1.3369439432734801e+01, 3.6847300657263604e-01, 8.9146308937527688e-02, -3.2275151924051598e-01, 3.2143870249714152e-01
2.7579999999999742e+00, 1.3385300937590335e+01, 3.6800233585660475e-01, 9.5360642373773646e-02, -3.7041953935982275e-01, 3.2497467086880277e-01
2.7614999999999741e+00, 1.3401323011389200e+01, 3.6792274945116138e-01, 1.0154990157148461e-01, -4.1730199291302045e-01, 3.2956395288597856e-01
2.7649999999999739e+00, 1.3417524606695906e+01, 3.6821308721419838e-01, 1.0770338177730607e-01, -4.6321531282886513e-01, 3.3517545365655854e-01
2.7684999999999738e+00, 1.3433920780874390e+01, 3.6884910829615752e-01, 1.1380799537780854e-01, -5.0799880966058042e-01, 3.4177174479711447e-01
2.7719999999999736e+00, 1.3450522397122217e+01, 3.6980400098364175e-01, 1.1984822078014624e-01, -5.5151661158272403e-01, 3.4930983719838754e-01
2.7754999999999734e+00, 1.3467335968328031e+01, 3.7104888060197222e-01, 1.2580611512066264e-01, -5.9365822909587440e-01, 3.5774198923333983e-01
2.7789999999999733e+00, 1.3484363626597570e+01, 3.7255325550026636e-01, 1.3166138558181223e-01, -6.3433791335957035e-01, 3.6701651056889784e-01
2.7824999999999731e+00, 1.3501603196238984e+01, 3.7428544831150562e-01, 1.3739151177352030e-01, -6.7349305058534981e-01, 3.7707852902902683e-01
2.7859999999999729e+00, 1.3519048346553234e+01, 3.7621296653037950e-01, 1.4297191033926188e-01, -7.1108186729086720e-01, 3.8787069711299371e-01
2.7894999999999728e+00, 1.3536688802061802e+01, 3.7830282177383739e-01, 1.4837613249536166e-01, -7.4708071764147244e-01, 3.9933382364917558e-01
2.7929999999999726e+00, 1.3554510590783911e+01, 3.8052180084604770e-01, 1.5357608551231691e-01, -7.8148119468110500e-01, 4.1140742415843434e-01
2.7964999999999725e+00, 1.3572496315029159e+01, 3.8283669400326348e-01, 1.5854226999517215e-01, -8.1428726187363998e-01, 4.2403019023066935e-01
2.7999999999999723e+00, 1.3590625432931596e+01, 3.8521448662943525e-01, 1.6324402592091822e-01, -8.4551255112877688e-01, 4.3714038281353551e-01
2.8034999999999721e+00, 1.3608874542403690e+01, 3.8762252057672730e-01, 1.6764978166338579e-01, -8.7517792435963848e-01, 4.5067615746525030e-01
2.8069999999999720e+00, 1.3627217662025760e+01, 3.9002863089791684e-01, 1.7172730147721763e-01, -9.0330935281863434e-01, 4.6457583124359464e-01
2.8104999999999718e+00, 1.3645626505436306e+01, 3.9240126280349047e-01, 1.7544392802777745e-01, -9.2993613470997494e-01, 4.7877810118735120e-01
2.8139999999999716e+00, 1.3664070747469374e+01, 3.9470957291828340e-01, 1.7876681752862003e-01, -9.5508944582415967e-01, 4.9322222418581468e-01
2.8164027931342139e+00, 1.3676736859651557e+01, 3.9624141024385956e-01, 1.8080307123586012e-01, -9.7152104596968636e-01, 5.0324714790445857e-01
2.8184407704563137e+00, 1.3687477513065662e+01, 3.9749873248934148e-01, 1.8236474658680729e-01, -9.8474469828740885e-01, 5.0324714790445857e-01
2.8244999999999711e+00, 1.3719411177772919e+01, 4.0099629757122407e-01, 1.8604855780058308e-01, -1.0187409738244593e+00, 5.0324714790445857e-01
2.8279999999999710e+00, 1.3737857058667526e+01, 4.0285249219466929e-01, 1.8747912437673667e-01, -1.0345113394890670e+00, 5.0324714790445857e-01
2.8314999999999708e+00, 1.3756302939562129e+01, 4.0458851431811449e-01, 1.8836796144993262e-01, -1.0472775688190965e+00, 5.0324714790445857e-01
2.8349999999999707e+00, 1.3774748820456740e+01, 4.0620436394156012e-01, 1.8869479655042495e-01, -1.0569272417550499e+00, 5.0324714790445857e-01
2.8384999999999705e+00, 1.3793194701351345e+01, 4.0770004106500563e-01, 1.8844397546052710e-01, -1.0633735485442988e+00, 5.0324714790445857e-01
2.8419999999999703e+00, 1.3811640582245950e+01, 4.0907554568845100e-01, 1.8760488052718244e-01, -1.0665576094744389e+00, 5.0324714790445857e-01
2.8454999999999702e+00, 1.3830086463140557e+01, 4.1033087781189664e-01, 1.8617221971223341e-01, -1.0664500777884161e+00, 5.0324714790445857e-01
2.8489999999999700e+00, 1.3848532344035160e+01, 4.1146603743534221e-01, 1.8414617225178823e-01, -1.0630519474319196e+00, 5.0324714790445857e-01
2.8524999999999698e+00, 1.3866978224929767e+01, 4.1248102455878816e-01, 1.8153238370805458e-01, -1.0563945256135583e+00, 5.0324714790445857e-01
2.8559999999999697e+00, 1.3885424105824365e+01, 4.1337583918223386e-01, 1.7834181065359922e-01, -1.0465385715084707e+00, 5.0324714790445857e-01
2.8594999999999695e+00, 1.3903869986718970e+01, 4.1415048130567989e-01, 1.7459042268421576e-01, -1.0335726437842443e+00, 5.0324714790445857e-01
2.8629999999999693e+00, 1.3922315867613580e+01, 4.1480495092912623e-01, 1.7029877631268769e-01, -1.0176107376481320e+00, 5.0324714790445857e-01
2.8664999999999692e+00, 1.3940761748508180e+01, 4.1533924805257244e-01, 1.6549148100017616e-01, -9.9878932374838669e-01, 5.0324714790445857e-01
2.8699999999999690e+00, 1.3959207629402787e+01, 4.1575337267601875e-01, 1.6019658184257846e-01, -9.7726392488953362e-01, 5.0324714790445857e-01
2.8734999999999689e+00, 1.3977653510297394e+01, 4.1604732479946516e-01, 1.5444488579969554e-01, -9.5320537966683105e-01, 5.0324714790445857e-01
2.8769999999999687e+00, 1.3996099391192002e+01, 4.1622110442291171e-01, 1.4826925915941236e-01, -9.2679594658582265e-01, 5.0324714790445857e-01
2.8803112967364672e+00, 1.4013550758394331e+01, 4.1627488620811898e-01, 1.4206725756129035e-01, -8.9981770674727635e-01, 5.0324714790445857e-01
2.8816752302390740e+00, 1.4020739031233544e+01, 4.1626576136500798e-01, 1.3941810168883248e-01, -8.8818106242407058e-01, 5.0324714790445857e-01
2.8874999999999682e+00, 1.4050456785866228e+01, 4.1687338613547226e-01, 1.2750274647162002e-01, -9.1345840877247919e-01, 5.2431929306392455e-01
2.8909999999999680e+00, 1.4068239068688754e+01, 4.1702880808039727e-01, 1.1985124405123181e-01, -9.2702482064914682e-01, 5.3714227321160912e-01
2.8944999999999679e+00, 1.4085928490676071e+01, 4.1699655963274290e-01, 1.1180977352749664e-01, -9.3941113759399564e-01, 5.5002285772805748e-01
2.8979999999999677e+00, 1.4103493644477435e+01, 4.1675297124909993e-01, 1.0336249609706145e-01, -9.5064943440855798e-01, 5.6291019598015191e-01
2.9014999999999675e+00, 1.4120902295367550e+01, 4.1627539866596480e-01, 9.4494674253954344e-02, -9.6077229909364392e-01, 5.7575442714378389e-01
2.9049999999999674e+00, 1.4138121569572387e+01, 4.1554228356978579e-01, 8.5192730857463234e-02, -9.6981251505337718e-01, 5.8850678476839258e-01
2.9084999999999672e+00, 1.4155118137626687e+01, 4.1453320734315774e-01, 7.5444295927320201e-02, -9.7780283180372030e-01, 6.0111969481270167e-01
2.9119999999999671e+00, 1.4171858393017533e+01, 4.1322893873378130e-01, 6.5238241731351759e-02, -9.8477580784494922e-01, 6.1354686934210956e-01
2.9154999999999669e+00, 1.4188308625616413e+01, 4.1161147555055783e-01, 5.4564706936239826e-02, -9.9076371246299488e-01, 6.2574339652774746e-01
2.9189999999999667e+00, 1.4204435189965988e+01, 4.0966408085599099e-01, 4.3415110461653479e-02, -9.9579847382577547e-01, 6.3766582802635752e-01
2.9224999999999666e+00, 1.4220204668265186e+01, 4.0737131387233311e-01, 3.1782155723625340e-02, -9.9991166291007050e-01, 6.4927226420069362e-01
2.9259999999999664e+00, 1.4235584027947004e+01, 4.0471905580739631e-01, 1.9659825925842978e-02, -1.0031345043462201e+00, 6.6052243748279194e-01
2.9294999999999662e+00, 1.4250540773594969e+01, 4.0169453065864452e-01, 7.0433711039855299e-03, -1.0054979070220387e+00, 6.7137779380820073e-01
2.9329999999999661e+00, 1.4265043093299582e+01, 3.9828632128812763e-01, -6.0707125326925843e-03, -1.0070325080901146e+00, 6.8180157239847938e-01
2.9364999999999659e+00, 1.4279059999043284e+01, 3.9448438066109037e-01, -1.9684710225953382e-02, -1.0077687260169752e+00, 6.9175888338265601e-01
2.9399999999999658e+00, 1.4292561461216319e+01, 3.9028003849947834e-01, -3.3799722755601204e-02, -1.0077368185571292e+00, 7.0121678337597537e-01
2.9434999999999656e+00, 1.4305518536894894e+01, 3.8566600325150679e-01, -4.8415706287272257e-02, -1.0069669431224895e+00, 7.1014434846146779e-01
2.9469999999999654e+00, 1.4317903491870013e+01, 3.8063635952284813e-01, -6.3531517455483494e-02, -1.0054892172271839e+00, 7.1851274447314206e-01
2.9504999999999653e+00, 1.4329689916260941e+01, 3.7518656099695774e-01, -7.9144963109357924e-02, -1.0033337775066336e+00, 7.2629529426216521e-01
2.9539999999999651e+00, 1.4340852833399545e+01, 3.6931341877316376e-01, -9.5252854046405475e-02, -1.0005308365727195e+00, 7.3346754143675486e-01
2.9574999999999649e+00, 1.4351368802058069e+01, 3.6301508530342286e-01, -1.1185106232114668e-01, -9.9711073674574979e-01, 7.4000731058074531e-01
2.9609999999999648e+00, 1.4361216011659817e+01, 3.5629103382093441e-01, -1.2893458144417594e-01, -9.9310400073047134e-01, 7.4589476340267047e-01
2.9644999999999646e+00, 1.4370374370435242e+01, 3.4914203336536026e-01, -1.4649758901194676e-01, -9.8854137903607764e-01, 7.5111245070823762e-01
2.9679999999999644e+00, 1.4378825586342202e+01, 3.4157011941615739e-01, -1.6453351123368307e-01, -9.8345389435106256e-01, 7.5564535992300907e-01
2.9714999999999643e+00, 1.4386553240570358e+01, 3.3357856014673704e-01, -1.8303508881167152e-01, -9.7787288327816058e-01, 7.5948095791610060e-01
2.9749999999999641e+00, 1.4393542853527762e+01, 3.2517181836384984e-01, -2.0199444372592751e-01, -9.7183003576549443e-01, 7.6260922900246275e-01
2.9784999999999640e+00, 1.4399781943159356e+01, 3.1635550916817962e-01, -2.2140314645050330e-01, -9.6535743272928853e-01, 7.6502270796386684e-01
2.9819999999999638e+00, 1.4405260075463085e+01, 3.0713635338352963e-01, -2.4125228315054983e-01, -9.5848758239146858e-01, 7.6671650797419355e-01
2.9854999999999636e+00, 1.4409968907088814e+01, 2.9752212681803875e-01, -2.6153252245865083e-01, -9.5125345580139720e-01, 7.6768834336643677e-01
2.9889999999999635e+00, 1.4413902219901889e+01, 2.8752160542200550e-01, -2.8223418144584661e-01, -9.4368852200155429e-01, 7.6793854719985066e-01
2.9924999999999633e+00, 1.4417055947402948e+01, 2.7714450641626087e-01, -3.0334729043211051e-01, -9.3582678323752311e-01, 7.6747008362292024e-01
2.9959999999999631e+00, 1.4419428192903423e+01, 2.6640142547530027e-01, -3.2486165632131520e-01, -9.2770281050684855e-01, 7.6628855506305649e-01
2.9994999999999630e+00, 1.4421019239361183e+01, 2.5530377005777727e-01, -3.4676692417636668e-01, -9.1935177962948522e-01, 7.6440220430366024e-01
3.0029999999999628e+00, 1.4421831550788156e+01, 2.4386368898750252e-01, -3.6905263678502259e-01, -9.1080950787390380e-01, 7.6182191154054968e-01
3.0064999999999626e+00, 1.4421869765144473e+01, 2.3209399839898998e-01, -3.9170829200760993e-01, -9.0211249097863433e-01, 7.5856118653425886e-01
3.0099999999999625e+00, 1.4421140678639777e+01, 2.2000810417353464e-01, -4.1472339773014155e-01, -8.9329794019630582e-01, 7.5463615599933564e-01
3.0134999999999623e+00, 1.4419653221362566e+01, 2.0761992100490970e-01, -4.3808752428702991e-01, -8.8440381871190932e-01, 7.5006554638678480e-01
3.0169999999999622e+00, 1.4417418424156088e+01, 1.9494378824788963e-01, -4.6179035425523401e-01, -8.7546887646780103e-01, 7.4487066222248710e-01
3.0204999999999620e+00, 1.4414449376670477e+01, 1.8199438272155036e-01, -4.8582172954938563e-01, -8.6653268207646073e-01, 7.3907536017857844e-01
3.0239999999999618e+00, 1.4410761176507009e+01, 1.6878662865689198e-01, -5.1017169579325439e-01, -8.5763565003821629e-01, 7.3270601903362009e-01
3.0274999999999617e+00, 1.4406370869366103e+01, 1.5533560500074606e-01, -5.3483054397441288e-01, -8.4881906097648130e-01, 7.2579150565411665e-01
3.0309999999999615e+00, 1.4401297380111062e+01, 1.4165645031533006e-01, -5.5978884941825224e-01, -8.4012507202246223e-01, 7.1836313709664490e-01
3.0344999999999613e+00, 1.4395561434645527e+01, 1.2776426554319853e-01, -5.8503750815232114e-01, -8.3159671379272460e-01, 7.1045463886221327e-01
3.0379999999999612e+00, 1.4389185472492796e+01, 1.1367401494453229e-01, -6.1056777076049040e-01, -8.2327786963446570e-01, 7.0210209924712319e-01
3.0414999999999610e+00, 1.4382193549954943e+01, 9.9400425558315797e-02, -6.3637127385260517e-01, -8.1521323195315409e-01, 6.9334391961735597e-01
3.0449999999999608e+00, 1.4374611233715290e+01, 8.4957885591936871e-02, -6.6244006930012955e-01, -8.0744822948568407e-01, 6.8422076027573620e-01
3.0484999999999607e+00, 1.4366465484722761e+01, 7.0360342206717497e-02, -6.8876665141242455e-01, -8.0002891834314771e-01, 6.7477548137767773e-01
3.0519999999999605e+00, 1.4357784532264537e+01, 5.5621199249984807e-02, -7.1534398222166151e-01, -7.9300182870933300e-01, 6.6505307819284032e-01
3.0554999999999604e+00, 1.4348597737892950e+01, 4.0753215558447874e-02, -7.4216551512494733e-01, -7.8641375765011423e-01, 6.5510060944190396e-01
3.0589999999999602e+00, 1.4338935449266405e+01, 2.5768404598048349e-02, -7.6922521702034674e-01, -7.8031149815476952e-01, 6.4496711752263425e-01
3.0624999999999600e+00, 1.4328828843507628e+01, 1.0677936304964140e-02, -7.9651758920710858e-01, -7.7474149294497008e-01, 6.3470353848529037e-01
3.0659999999999599e+00, 1.4318309760110610e+01, -4.5079578242615253e-03, -8.2403768719449166e-01, -7.6974940179300011e-01, 6.2436259959625595e-01


==> python/nonlinear_hip_centered_single_jump/animation.csv <==
0.0000000000000000e+00, -0.0000000000000000e+00, 5.7927528330000000e-01, 1.7523496170000000e-06, -8.0528795299999997e-07, 5.0000000000000000e-01
3.5000000000000001e-03, 1.7500000000000002e-02, 5.7921519705000002e-01, -5.5584555782276623e-03, 3.3056335020276495e-02, 5.0000000000000000e-01
7.0000000000000001e-03, 3.5000000000000003e-02, 5.7903493829999997e-01, -1.1118636979295240e-02, 6.6113328225469420e-02, 5.0000000000000000e-01
1.0500000000000001e-02, 5.2500000000000012e-02, 5.7873450704999996e-01, -1.6678659207023501e-02, 9.9169438742144317e-02, 5.0000000000000000e-01
1.4000000000000000e-02, 7.0000000000000021e-02, 5.7831390329999999e-01, -2.2238177399326330e-02, 1.3222275415327822e-01, 5.0000000000000000e-01
1.7500000000000002e-02, 8.7500000000000022e-02, 5.7777312705000006e-01, -2.7796528449153576e-02, 1.6526959722886569e-01, 5.0000000000000000e-01
2.1000000000000001e-02, 1.0500000000000001e-01, 5.7711217830000006e-01, -3.3352625182611111e-02, 1.9830393909549388e-01, 5.0000000000000000e-01
2.4500000000000001e-02, 1.2250000000000001e-01, 5.7633105705000010e-01, -3.8904850995310825e-02, 2.3131681494701059e-01, 5.0000000000000000e-01
2.8000000000000001e-02, 1.4000000000000001e-01, 5.7542976330000006e-01, -4.4450955379454545e-02, 2.6429574469471684e-01, 5.0000000000000000e-01
3.1500000000000000e-02, 1.5750000000000000e-01, 5.7440829704999996e-01, -4.9987950908214049e-02, 2.9722416169892890e-01, 5.0000000000000000e-01
3.5000000000000003e-02, 1.7500000000000004e-01, 5.7326665830000001e-01, -5.5512012565046634e-02, 3.3008085450427360e-01, 5.0000000000000000e-01
3.8500000000000006e-02, 1.9250000000000000e-01, 5.7200484704999999e-01, -6.1018380473716244e-02, 3.6283942743344200e-01, 5.0000000000000000e-01
4.2000000000000010e-02, 2.1000000000000002e-01, 5.7062286330000001e-01, -6.6501267466298836e-02, 3.9546778800976451e-01, 5.0000000000000000e-01
4.5500000000000013e-02, 2.2750000000000001e-01, 5.6912070705000006e-01, -7.1953773160436635e-02, 4.2792767047652985e-01, 5.0000000000000000e-01
4.9000000000000016e-02, 2.4500000000000005e-01, 5.6749837830000016e-01, -7.7367806603251627e-02, 4.6017420682232368e-01, 5.0000000000000000e-01
5.2500000000000019e-02, 2.6250000000000007e-01, 5.6575587705000008e-01, -8.2734019815707077e-02, 4.9215555825430596e-01, 5.0000000000000000e-01
5.6000000000000022e-02, 2.8000000000000014e-01, 5.6389320330000015e-01, -8.8041754890672050e-02, 5.2381262183293253e-01, 5.0000000000000000e-01
5.9500000000000025e-02, 2.9750000000000021e-01, 5.6191035705000025e-01, -9.3279007570046979e-02, 5.5507882849056045e-01, 5.0000000000000000e-01
6.3000000000000028e-02, 3.1500000000000028e-01, 5.5980733830000018e-01, -9.8432410379995020e-02, 5.8588004950864014e-01, 5.0000000000000000e-01
6.6500000000000031e-02, 3.3250000000000035e-01, 5.5758414705000015e-01, -1.0348723857272525e-01, 6.1613462946760389e-01, 5.0000000000000000e-01
7.0000000000000034e-02, 3.5000000000000053e-01, 5.5524078330000026e-01, -1.0842744204218509e-01, 6.4575356323388755e-01, 5.0000000000000000e-01
7.3500000000000038e-02, 3.6750000000000055e-01, 5.5277724705000042e-01, -1.1323570630993614e-01, 6.7464083415433296e-01, 5.0000000000000000e-01
7.7000000000000041e-02, 3.8500000000000073e-01, 5.5019353830000051e-01, -1.1789354515857939e-01, 7.0269392775063666e-01, 5.0000000000000000e-01
8.0500000000000044e-02, 4.0250000000000091e-01, 5.4748965705000063e-01, -1.2238142726249300e-01, 7.2980453394435063e-01, 5.0000000000000000e-01
8.4000000000000047e-02, 4.2000000000000104e-01, 5.4466560330000069e-01, -1.2667893800655053e-01, 7.5585944441522801e-01, 5.0000000000000000e-01
8.7500000000000050e-02, 4.3750000000000122e-01, 5.4172137705000079e-01, -1.3076497711715654e-01, 7.8074164855514927e-01, 5.0000000000000000e-01
9.1000000000000053e-02, 4.5500000000000157e-01, 5.3865697830000092e-01, -1.3461799125281376e-01, 8.0433162328853869e-01, 5.0000000000000000e-01
9.4500000000000056e-02, 4.7250000000000197e-01, 5.3547240705000110e-01, -1.3821623945703898e-01, 8.2650880512944414e-01, 5.0000000000000000e-01
9.8000000000000059e-02, 4.9000000000000227e-01, 5.3216766330000143e-01, -1.4153808789858896e-01, 8.4715322465006249e-01, 5.0000000000000000e-01
1.0150000000000006e-01, 5.0750000000000262e-01, 5.2874274705000168e-01, -1.4456232871365318e-01, 8.6614727460562668e-01, 5.0000000000000000e-01
1.0500000000000007e-01, 5.2500000000000291e-01, 5.2519765830000220e-01, -1.4726851624685314e-01, 8.8337757454358301e-01, 5.0000000000000000e-01
1.0850000000000007e-01, 5.4250000000000342e-01, 5.2153239705000254e-01, -1.4963731254217877e-01, 8.9873688670787644e-01, 5.0000000000000000e-01
1.1200000000000007e-01, 5.6000000000000394e-01, 5.1774696330000280e-01, -1.5165083275653929e-01, 9.1212603151409410e-01, 5.0000000000000000e-01
1.1550000000000007e-01, 5.7750000000000445e-01, 5.1384135705000333e-01, -1.5329298026189642e-01, 9.2345574584311496e-01, 5.0000000000000000e-01
1.1900000000000008e-01, 5.9500000000000508e-01, 5.0981557830000390e-01, -1.5454976078680058e-01, 9.3264842509871870e-01, 5.0000000000000000e-01
1.2250000000000008e-01, 6.1250000000000571e-01, 5.0566962705000451e-01, -1.5540956497755340e-01, 9.3963969013766924e-01, 5.0000000000000000e-01
1.2600000000000008e-01, 6.3000000000000655e-01, 5.0140350330000527e-01, -1.5586340935671533e-01, 9.4437972349416544e-01, 5.0000000000000000e-01
1.2950000000000009e-01, 6.4750000000000729e-01, 4.9701720705000602e-01, -1.5590512680333068e-01, 9.4683432567927117e-01, 5.0000000000000000e-01
1.3300000000000009e-01, 6.6500000000000803e-01, 4.9251073830000669e-01, -1.5553149932777138e-01, 9.4698565147777625e-01, 5.0000000000000000e-01
1.3650000000000009e-01, 6.8250000000000888e-01, 4.8788409705000740e-01, -1.5474232799472284e-01, 9.4483259770293615e-01, 5.0000000000000000e-01
1.4000000000000010e-01, 7.0000000000001006e-01, 4.8313728330000816e-01, -1.5354043726235089e-01, 9.4039082725912526e-01, 5.0000000000000000e-01
1.4350000000000010e-01, 7.1750000000001113e-01, 4.7827029705000901e-01, -1.5193161356320586e-01, 9.3369242854503154e-01, 5.0000000000000000e-01
1.4700000000000010e-01, 7.3500000000001209e-01, 4.7328313830000995e-01, -1.4992448052686372e-01, 9.2478522350648507e-01, 5.0000000000000000e-01
1.5050000000000011e-01, 7.5250000000001316e-01, 4.6817580705001094e-01, -1.4753031570299480e-01, 9.1373175128256690e-01, 5.0000000000000000e-01
1.5400000000000011e-01, 7.7000000000001445e-01, 4.6294830330001191e-01, -1.4476281575008906e-01, 9.0060796607035765e-01, 5.0000000000000000e-01
1.5750000000000011e-01, 7.8750000000001552e-01, 4.5760062705001298e-01, -1.4163781878220164e-01, 8.8550169741143536e-01, 5.0000000000000000e-01
1.6100000000000012e-01, 8.0500000000001670e-01, 4.5213277830001414e-01, -1.3817299377267905e-01, 8.6851092779435790e-01, 5.0000000000000000e-01
1.6450000000000012e-01, 8.2250000000001777e-01, 4.4654475705001534e-01, -1.3438750758771936e-01, 8.4974194620440524e-01, 5.0000000000000000e-01
1.6800000000000012e-01, 8.4000000000001895e-01, 4.4083656330001653e-01, -1.3030168033223824e-01, 8.2930743685974584e-01, 5.0000000000000000e-01
1.7048952203429529e-01, 8.5244761017149573e-01, 4.3670323200933608e-01, -1.2722427116175883e-01, 8.1382319124741487e-01, 5.0000000000000000e-01
1.7500000000000013e-01, 8.7499224902467410e-01, 4.2907529382098319e-01, -1.2131394688650339e-01, 7.8413380802306776e-01, 4.7995904537029971e-01
1.7850000000000013e-01, 8.9244808515387630e-01, 4.2307136105855897e-01, -1.1645517767871739e-01, 7.5971376308784377e-01, 4.6458352157384925e-01
1.8200000000000013e-01, 9.0983796913885984e-01, 4.1703330908196956e-01, -1.1138169661296729e-01, 7.3402967904405703e-01, 4.4942771932530723e-01
1.8550000000000014e-01, 9.2713406647531094e-01, 4.1099832991703733e-01, -1.0611453938737769e-01, 7.0702792533010739e-01, 4.3455284650018178e-01
1.8900000000000014e-01, 9.4431059261367889e-01, 4.0500411580326678e-01, -1.0067428798524691e-01, 6.7865384873807766e-01, 4.2002076165225266e-01
1.9250000000000014e-01, 9.6134407208396311e-01, 3.9908874053577803e-01, -9.5080939817760973e-02, 6.4885307858472818e-01, 4.0589385321686333e-01
1.9600000000000015e-01, 9.7821360932377177e-01, 3.9329052848375795e-01, -8.9353771042403315e-02, 6.1757323381513130e-01, 3.9223489228558434e-01
1.9950000000000015e-01, 9.9490117104334963e-01, 3.8764790786001940e-01, -8.3511195396778953e-02, 5.8476607681164827e-01, 3.7910684886777885e-01
2.0300000000000015e-01, 1.0113918787394316e+00, 3.8219924385571064e-01, -7.7570620719216610e-02, 5.5039014069736003e-01, 3.6657266006188849e-01
2.0650000000000016e-01, 1.0276743081468378e+00, 3.7698264610004661e-01, -7.1548306364689826e-02, 5.1441382746862496e-01, 3.5469493739443320e-01
2.1000000000000016e-01, 1.0437407897365303e+00, 3.7203574373986353e-01, -6.5459225916987329e-02, 4.7681893137325071e-01, 3.4353560016744294e-01
2.1350000000000016e-01, 1.0595877005048608e+00, 3.6739542071949394e-01, -5.9316940899407200e-02, 4.3760448357231535e-01, 3.3315542278662680e-01
2.1700000000000016e-01, 1.0752157325260276e+00, 3.6309750368931432e-01, -5.3133492468148663e-02, 3.9679074381332402e-01, 3.2361348679232738e-01
2.2050000000000017e-01, 1.0906301181544351e+00, 3.5917639603057788e-01, -4.6919319158996914e-02, 3.5442308737546629e-01, 3.1496653328995244e-01
2.2400000000000017e-01, 1.1058407859723618e+00, 3.5566465446545975e-01, -4.0683209444302856e-02, 3.1057546052899065e-01, 3.0726821918658087e-01
2.2750000000000017e-01, 1.1208624168657206e+00, 3.5259250975176826e-01, -3.4432297856662804e-02, 2.6535302133568678e-01, 3.0056829036661209e-01
2.3100000000000018e-01, 1.1357143673227983e+00, 3.4998734052157110e-01, -2.8172112535046707e-02, 2.1889356085269351e-01, 2.9491169663449707e-01
2.3450000000000018e-01, 1.1504204290750653e+00, 3.4787311874105181e-01, -2.1906680049588876e-02, 1.7136733114912539e-01, 2.9033768534691801e-01
2.3800000000000018e-01, 1.1650084018666969e+00, 3.4626985517777698e-01, -1.5638690231700191e-02, 1.2297500181406307e-01, 2.8687892116831198e-01
2.4150000000000019e-01, 1.1795094701381088e+00, 3.4519308192291337e-01, -9.3697196224919871e-03, 7.3943627411179533e-02, 2.8456068670502216e-01
2.4500000000000019e-01, 1.1939573935112273e+00, 3.4465341359009583e-01, -3.1005074615394687e-03, 2.4520717861320197e-02, 2.8340022020900446e-01
2.4850000000000019e-01, 1.2083875429262723e+00, 3.4465622765824511e-01, 3.1687266093410101e-03, -2.5033264671701846e-02, 2.8340624154535732e-01
2.5200000000000017e-01, 1.2228358345316546e+00, 3.4520149614453743e-01, 9.4379380021148620e-03, -7.4453450263479479e-02, 2.8457870529820356e-01
2.5550000000000017e-01, 1.2373376279775077e+00, 3.4628378649138863e-01, 1.5706903430481776e-02, -1.2347946794960718e-01, 2.8690880206879543e-01
2.5900000000000017e-01, 1.2519266610404889e+00, 3.4789243157168298e-01, 2.1974876556771213e-02, -1.7186398273071998e-01, 2.9037920785167776e-01
2.6250000000000018e-01, 1.2666340871123356e+00, 3.5001185075899993e-01, 2.8240270648226037e-02, -2.1938018489972291e-01, 2.9496456023683149e-01
2.6600000000000018e-01, 1.2814876674784188e+00, 3.5262198975670439e-01, 3.4500383083403113e-02, -2.6582770136596595e-01, 3.0063212240223047e-01
2.6950000000000018e-01, 1.2965111500194597e+00, 3.5569883865464724e-01, 4.0751172487572450e-02, -3.1103660768244223e-01, 3.0734258358480693e-01
2.7300000000000019e-01, 1.3117238439714405e+00, 3.5921498665284335e-01, 4.6987094522074321e-02, -3.5486945140769971e-01, 3.1505093989043553e-01
2.7650000000000019e-01, 1.3271403813985463e+00, 3.6314017642436747e-01, 5.3200997672186022e-02, -3.9722140595806221e-01, 3.2370740064734804e-01
2.8000000000000019e-01, 1.3427706420224121e+00, 3.6744182987772933e-01, 5.9384076266714943e-02, -4.3801883484152421e-01, 3.3325827304350958e-01
2.8350000000000020e-01, 1.3586198104928802e+00, 3.7208552690846819e-01, 6.5525874846958099e-02, -4.7721664040223244e-01, 3.4364678818631911e-01
2.8700000000000020e-01, 1.3746885332046006e+00, 3.7703542820792307e-01, 7.1614336016402352e-02, -5.1479480198114447e-01, 3.5481384394592302e-01
2.9050000000000020e-01, 1.3909731440621900e+00, 3.8225464064473458e-01, 7.7635883006742332e-02, -5.5075448639814539e-01, 3.6669865147661185e-01
2.9400000000000021e-01, 1.4074659333710835e+00, 3.8770552884194465e-01, 8.3575528211495137e-02, -5.8511405659655669e-01, 3.7923928218750613e-01
2.9750000000000021e-01, 1.4241554397758167e+00, 3.9334997944013472e-01, 8.9416999622526583e-02, -6.1790522957769045e-01, 3.9237311946053971e-01
3.0100000000000021e-01, 1.4410267507847010e+00, 3.9914962564403489e-01, 9.5142878200693087e-02, -6.4916955700846912e-01, 4.0603722447170321e-01
3.0450000000000021e-01, 1.4580618021841367e+00, 4.0506603947627662e-01, 1.0073474049071436e-01, -6.7895533173811629e-01, 4.2016862817300266e-01
3.0800000000000022e-01, 1.4752396704695252e+00, 4.1106089841778026e-01, 1.0617330209084677e-01, -7.0731496539773875e-01, 4.3470456257238788e-01
3.1150000000000022e-01, 1.4925368550588194e+00, 4.1709613191997130e-01, 1.1143855878498186e-01, -7.3430283953234710e-01, 4.4958264398718034e-01
3.1500000000000022e-01, 1.5099275490411608e+00, 4.2313405228481971e-01, 1.1650992316786252e-01, -7.5997360271779479e-01, 4.6474102000887813e-01
3.1850000000000023e-01, 1.5273838981516588e+00, 4.2913747318089929e-01, 1.2136635544116588e-01, -7.8438086937622065e-01, 4.8011849002905627e-01
3.2200000000000023e-01, 1.5448762485212182e+00, 4.3506981841358811e-01, 1.2598648768404710e-01, -8.0757626669514415e-01, 4.9565460773177455e-01
3.2314497398895686e-01, 1.5506012144847037e+00, 4.3698900855669554e-01, 1.2744297169049221e-01, -8.1490956626902944e-01, 5.0076139914110662e-01
3.2900000000000024e-01, 1.5798762595619467e+00, 4.4660358340430639e-01, 1.3443156503128495e-01, -8.4994528010491011e-01, 5.0076139914110662e-01
3.3250000000000024e-01, 1.5973762087640677e+00, 4.5219035289474929e-01, 1.3821382926117712e-01, -8.6869639448379354e-01, 5.0076139914110662e-01
3.3600000000000024e-01, 1.6148761579661886e+00, 4.5765694988519229e-01, 1.4167522708003519e-01, -8.8566815876512728e-01, 5.0076139914110662e-01
3.3950000000000025e-01, 1.6323761071683094e+00, 4.6300337437563532e-01, 1.4479660539702827e-01, -9.0075436035430423e-01, 5.0076139914110662e-01
3.4300000000000025e-01, 1.6498760563704304e+00, 4.6822962636607857e-01, 1.4756031254287016e-01, -9.1385711272164638e-01, 5.0076139914110662e-01
3.4650000000000025e-01, 1.6673760055725513e+00, 4.7333570585652174e-01, 1.4995053106054834e-01, -9.2488870087826669e-01, 5.0076139914110662e-01
3.5000000000000026e-01, 1.6848759547746719e+00, 4.7832161284696484e-01, 1.5195358801277731e-01, -9.3377330217194510e-01, 5.0076139914110662e-01
3.5350000000000026e-01, 1.7023759039767923e+00, 4.8318734733740792e-01, 1.5355823224227480e-01, -9.4044852382138966e-01, 5.0076139914110662e-01
3.5700000000000026e-01, 1.7198758531789129e+00, 4.8793290932785133e-01, 1.5475586868952226e-01, -9.4486670231472447e-01, 5.0076139914110662e-01
3.6050000000000026e-01, 1.7373758023810335e+00, 4.9255829881829460e-01, 1.5554074109874769e-01, -9.4699591659721383e-01, 5.0076139914110662e-01
3.6400000000000027e-01, 1.7548757515831539e+00, 4.9706351580873798e-01, 1.5591005615450623e-01, -9.4682067646502777e-01, 5.0076139914110662e-01
3.6750000000000027e-01, 1.7723757007852743e+00, 5.0144856029918139e-01, 1.5586404422873337e-01, -9.4434225943526284e-01, 5.0076139914110662e-01
3.7100000000000027e-01, 1.7898756499873945e+00, 5.0571343228962495e-01, 1.5540595435584925e-01, -9.3957868288061230e-01, 5.0076139914110662e-01
3.7450000000000028e-01, 1.8073755991895146e+00, 5.0985813178006845e-01, 1.5454198364301927e-01, -9.3256431257717520e-01, 5.0076139914110662e-01
3.7800000000000028e-01, 1.8248755483916352e+00, 5.1388265877051198e-01, 1.5328114386347710e-01, -9.2334912290379290e-01, 5.0076139914110662e-01
3.8150000000000028e-01, 1.8423754975937554e+00, 5.1778701326095566e-01, 1.5163507041164972e-01, -9.1199763741137829e-01, 5.0076139914110662e-01
3.8500000000000029e-01, 1.8598754467958754e+00, 5.2157119525139928e-01, 1.4961778086753608e-01, -8.9858758995265287e-01, 5.0076139914110662e-01
3.8850000000000029e-01, 1.8773753959979955e+00, 5.2523520474184293e-01, 1.4724539205842030e-01, -8.8320835566073741e-01, 5.0076139914110662e-01
3.9200000000000029e-01, 1.8948753452001157e+00, 5.2877904173228651e-01, 1.4453580564200408e-01, -8.6595920736470455e-01, 5.0076139914110662e-01
3.9550000000000030e-01, 1.9123752944022359e+00, 5.3220270622273036e-01, 1.4150837283071355e-01, -8.4694745633346313e-01, 5.0076139914110662e-01
3.9900000000000030e-01, 1.9298752436043558e+00, 5.3550619821317424e-01, 1.3818354895493981e-01, -8.2628653667190877e-01, 5.0076139914110662e-01
4.0250000000000030e-01, 1.9473751928064758e+00, 5.3868951770361806e-01, 1.3458254798930372e-01, -8.0409408951202976e-01, 5.0076139914110662e-01
4.0600000000000031e-01, 1.9648751420085961e+00, 5.4175266469406214e-01, 1.3072700648015545e-01, -7.8049009933813107e-01, 5.0076139914110662e-01
4.0950000000000031e-01, 1.9823750912107154e+00, 5.4469563918450603e-01, 1.2663866489762998e-01, -7.5559512693914344e-01, 5.0076139914110662e-01
4.1300000000000031e-01, 1.9998750404128349e+00, 5.4751844117494997e-01, 1.2233907320064226e-01, -7.2952867663268528e-01, 5.0076139914110662e-01
4.1650000000000031e-01, 2.0173749896149547e+00, 5.5022107066539405e-01, 1.1784932568728512e-01, -7.0240772588999878e-01, 5.0076139914110662e-01
4.2000000000000032e-01, 2.0348749388170750e+00, 5.5280352765583807e-01, 1.1318982875447189e-01, -6.7434543745760289e-01, 5.0076139914110662e-01
4.2350000000000032e-01, 2.0523748880191950e+00, 5.5526581214628212e-01, 1.0838010368376214e-01, -6.4545006571505503e-01, 5.0076139914110662e-01
4.2700000000000032e-01, 2.0698748372213140e+00, 5.5760792413672611e-01, 1.0343862510957835e-01, -6.1582406090778918e-01, 5.0076139914110662e-01
4.3050000000000033e-01, 2.0873747864234331e+00, 5.5982986362717013e-01, 9.8382694838906326e-02, -5.8556336941999865e-01, 5.0076139914110662e-01
4.3400000000000033e-01, 2.1048747356255526e+00, 5.6193163061761409e-01, 9.3228349494415025e-02, -5.5475692161375667e-01, 5.0076139914110662e-01
4.3750000000000033e-01, 2.1223746848276717e+00, 5.6391322510805819e-01, 8.7990299867612282e-02, -5.2348629551469772e-01, 5.0076139914110662e-01
4.4100000000000034e-01, 2.1398746340297916e+00, 5.6577464709850223e-01, 8.2681899284369864e-02, -4.9182554138447399e-01, 5.0076139914110662e-01
4.4450000000000034e-01, 2.1573745832319116e+00, 5.6751589658894630e-01, 7.7315137918678972e-02, -4.5984115018794558e-01, 5.0076139914110662e-01
4.4800000000000034e-01, 2.1748745324340311e+00, 5.6913697357939030e-01, 7.1900659880253126e-02, -4.2759214835170573e-01, 5.0076139914110662e-01
4.5150000000000035e-01, 2.1923744816361510e+00, 5.7063787806983435e-01, 6.6447799819295272e-02, -3.9513030075415234e-01, 5.0076139914110662e-01
4.5500000000000035e-01, 2.2098744308382705e+00, 5.7201861006027832e-01, 6.0964635983618454e-02, -3.6250040495133967e-01, 5.0076139914110662e-01
4.5850000000000035e-01, 2.2273743800403900e+00, 5.7327916955072244e-01, 5.5458056799523925e-02, -3.2974066039821082e-01, 5.0076139914110662e-01
4.6200000000000035e-01, 2.2448743292425091e+00, 5.7441955654116650e-01, 4.9933838332430071e-02, -2.9688309800299501e-01, 5.0076139914110662e-01
4.6550000000000036e-01, 2.2623742784446281e+00, 5.7543977103161048e-01, 4.4396730280116342e-02, -2.6395405699883273e-01, 5.0076139914110662e-01
4.6900000000000036e-01, 2.2798742276467476e+00, 5.7633981302205450e-01, 3.8850548471937002e-02, -2.3097469789396116e-01, 5.0076139914110662e-01
4.7250000000000036e-01, 2.2973741768488676e+00, 5.7711968251249857e-01, 3.3298272170311428e-02, -1.9796154205270602e-01, 5.0076139914110662e-01
4.7600000000000037e-01, 2.3148741260509871e+00, 5.7777937950294256e-01, 2.7742144782489361e-02, -1.6492703018799770e-01, 5.0076139914110662e-01
4.7950000000000037e-01, 2.3323740752531066e+00, 5.7831890399338659e-01, 2.2183776882607139e-02, -1.3188009366550127e-01, 5.0076139914110662e-01
4.8300000000000037e-01, 2.3498740244552256e+00, 5.7873825598383066e-01, 1.6624250707830867e-02, -9.8826733982228757e-02, 5.0076139914110662e-01
4.8650000000000038e-01, 2.3673739736573451e+00, 5.7903743547427478e-01, 1.1064225523425284e-02, -6.5770607063739189e-02, 5.0076139914110662e-01
4.9000000000000038e-01, 2.3848739228594642e+00, 5.7921644246471893e-01, 5.5040434467937428e-03, -3.2713610106542015e-02, 5.0076139914110662e-01
4.9346354275357773e-01, 2.4021915863585992e+00, 5.7927528347454960e-01, 1.7525927934165737e-06, -8.0456079839586782e-07, 5.0076139914110662e-01

